Thermal and IR Drop Analysis Using Convolutional Encoder-Decoder Networks

Computationally expensive temperature and power grid analyses are required during the design cycle to guide IC design. This paper employs encoder-decoder based generative (EDGe) networks to map these analyses to fast and accurate image-to-image and sequence-to-sequence translation tasks. The network takes a power map as input and outputs the corresponding temperature or IR drop map. We propose two networks: (i) ThermEDGe: a static and dynamic full-chip temperature estimator and (ii) IREDGe: a full-chip static IR drop predictor based on input power, power grid distribution, and power pad distribution patterns. The models are design-independent and must be trained just once for a particular technology and packaging solution. ThermEDGe and IREDGe are demonstrated to rapidly predict the on-chip temperature and IR drop contours in milliseconds (in contrast with commercial tools that require several hours or more) and provide an average error of 0.6% and 0.008% respectively.

==> figs/src/power-temp-ir/ml_raw_data_33.csv <==
0.0,0.0,0,0,0,4.873104855299999,66.8174
0.00025,0.0,0,0,0,4.873104855299999,67.0671
0.00025,0.00025,0,0,0,4.873104855299999,67.6532
0.0,0.00025,0,0,0,4.873104855299999,66.9808
0.00025,0.0005,0,0,0,4.873104855299999,67.9054
0.0,0.0005,0,0,0,4.873104855299999,67.2402
0.00025,0.00075,0,0,0,4.873104855299999,68.1912
0.0,0.00075,0,0,0,4.873104855299999,67.4887
0.00025,0.001,0,0,0,4.873104855299999,68.4893
0.0,0.001,0,0,0,4.873104855299999,67.8128
0.00025,0.00125,0,0,0,4.873104855299999,68.8124
0.0,0.00125,0,0,0,4.873104855299999,68.119
0.00025,0.0015,0,0,0,4.873104855299999,69.1854
0.0,0.0015,0,0,0,4.873104855299999,68.3382
0.00025,0.00175,0,0,0,4.873104855299999,69.4978
0.0,0.00175,0,0,0,4.873104855299999,68.7823
0.00025,0.002,0,0,0,4.873104855299999,69.8406
0.0,0.002,0,0,0,4.873104855299999,69.0666
0.00025,0.00225,0,0,0,4.873104855299999,70.1923
0.0,0.00225,0,0,0,4.873104855299999,69.4624
0.00025,0.0025,0,0,0,4.873104855299999,70.5611
0.0,0.0025,0,0,0,4.873104855299999,69.7798
0.00025,0.00275,0,0,0,4.873104855299999,70.9236
0.0,0.00275,0,0,0,4.873104855299999,70.14
0.00025,0.003,0,0,0,4.873104855299999,71.2597
0.0,0.003,0,0,0,4.873104855299999,70.2575
0.00025,0.00325,0,0,0,4.873104855299999,71.6256
0.0,0.00325,0,0,0,4.873104855299999,70.8325
0.00025,0.0035,0,0,0,4.873104855299999,71.9732
0.0,0.0035,0,0,0,4.873104855299999,70.921
0.00025,0.00375,0,0,0,4.873104855299999,72.3751
0.0,0.00375,0,0,0,4.873104855299999,71.3758
0.00025,0.004,0,0,0,4.873104855299999,72.7178
0.0,0.004,0,0,0,4.873104855299999,71.809
0.00025,0.00425,0,0,0,4.873104855299999,73.0843
0.0,0.00425,0,0,0,4.873104855299999,72.056
0.00025,0.0045,0,0,0,4.873104855299999,73.5132
0.0,0.0045,0,0,0,4.873104855299999,72.5253
0.00025,0.00475,0,0,0,4.873104855299999,73.9314
0.0,0.00475,0,0,0,4.873104855299999,72.8899
0.00025,0.005,0,0,0,4.873104855299999,74.3672
0.0,0.005,0,0,0,4.873104855299999,73.3068
0.00025,0.00525,0,0,0,4.873104855299999,74.8325
0.0,0.00525,0,0,0,4.873104855299999,73.7117
0.00025,0.0055,0,0,0,4.873104855299999,75.3057
0.0,0.0055,0,0,0,4.873104855299999,74.113
0.00025,0.00575,0,0,0,4.873104855299999,75.7635
0.0,0.00575,0,0,0,4.873104855299999,74.4899
0.00025,0.006,0,0,0,4.873104855299999,76.1671
0.0,0.006,0,0,0,4.873104855299999,74.8119
0.00025,0.00625,0,0,0,4.873104855299999,76.468
0.0,0.00625,0,0,0,4.873104855299999,75.0436
0.00025,0.0065,0,0,0,4.873104855299999,76.6245
0.0,0.0065,0,0,0,4.873104855299999,75.1544
0.00025,0.00675,0,0,0,4.873104855299999,76.623
0.0,0.00675,0,0,0,4.873104855299999,75.0905
0.00025,0.007,0,0,0,4.873104855299999,76.4457
0.0,0.007,0,0,0,4.873104855299999,74.9878
0.00025,0.00725,0,0,0,4.873104855299999,76.1341
0.0,0.00725,0,0,0,4.873104855299999,74.6686
0.00025,0.0075,0,0,0,4.873104855299999,75.7288
0.0,0.0075,0,0,0,4.873104855299999,74.2799
0.00025,0.00775,0,0,0,4.873104855299999,75.2867
0.0,0.00775,0,0,0,4.873104855299999,73.8928
0.0005,0.0,0,0,0,4.873104855299999,67.3704
0.0005,0.00025,0,0,0,4.873104855299999,67.9647
0.0005,0.0005,0,0,0,4.873104855299999,68.2147
0.0005,0.00075,0,0,0,4.873104855299999,68.5032
0.0005,0.001,0,0,0,4.873104855299999,68.813
0.0005,0.00125,0,0,0,4.873104855299999,69.146
0.0005,0.0015,0,0,0,4.873104855299999,69.5239
0.0005,0.00175,0,0,0,4.873104855299999,69.8565
0.0005,0.002,0,0,0,4.873104855299999,70.2094
0.0005,0.00225,0,0,0,4.873104855299999,70.5821
0.0005,0.0025,0,0,0,4.873104855299999,70.9589
0.0005,0.00275,0,0,0,4.873104855299999,71.3346
0.0005,0.003,0,0,0,4.873104855299999,71.6681
0.0005,0.00325,0,0,0,4.873104855299999,72.0609
0.0005,0.0035,0,0,0,4.873104855299999,72.399
0.0005,0.00375,0,0,0,4.873104855299999,72.8127
0.0005,0.004,0,0,0,4.873104855299999,73.1722
0.0005,0.00425,0,0,0,4.873104855299999,73.5431
0.0005,0.0045,0,0,0,4.873104855299999,73.9918
0.0005,0.00475,0,0,0,4.873104855299999,74.4322
0.0005,0.005,0,0,0,4.873104855299999,74.9065
0.0005,0.00525,0,0,0,4.873104855299999,75.4246
0.0005,0.0055,0,0,0,4.873104855299999,75.9732
0.0005,0.00575,0,0,0,4.873104855299999,76.5312
0.0005,0.006,0,0,0,4.873104855299999,77.0496
0.0005,0.00625,0,0,0,4.873104855299999,77.4493
0.0005,0.0065,0,0,0,4.873104855299999,77.6619
0.0005,0.00675,0,0,0,4.873104855299999,77.6671
0.0005,0.007,0,0,0,4.873104855299999,77.4775
0.0005,0.00725,0,0,0,4.873104855299999,77.1031
0.0005,0.0075,0,0,0,4.873104855299999,76.609
0.0005,0.00775,0,0,0,4.873104855299999,76.0948
0.00075,0.0,0,0,0,4.873104855299999,67.7282
0.00075,0.00025,0,0,0,4.873104855299999,68.3291
0.00075,0.0005,0,0,0,4.873104855299999,68.5852
0.00075,0.00075,0,0,0,4.873104855299999,68.8838
0.00075,0.001,0,0,0,4.873104855299999,69.2068
0.00075,0.00125,0,0,0,4.873104855299999,69.5548
0.00075,0.0015,0,0,0,4.873104855299999,69.9494
0.00075,0.00175,0,0,0,4.873104855299999,70.2997
0.00075,0.002,0,0,0,4.873104855299999,70.6708
0.00075,0.00225,0,0,0,4.873104855299999,71.0619
0.00075,0.0025,0,0,0,4.873104855299999,71.4552
0.00075,0.00275,0,0,0,4.873104855299999,71.8461
0.00075,0.003,0,0,0,4.873104855299999,72.1922
0.00075,0.00325,0,0,0,4.873104855299999,72.5967
0.00075,0.0035,0,0,0,4.873104855299999,72.9426
0.00075,0.00375,0,0,0,4.873104855299999,73.3626
0.00075,0.004,0,0,0,4.873104855299999,73.7295
0.00075,0.00425,0,0,0,4.873104855299999,74.1092
0.00075,0.0045,0,0,0,4.873104855299999,74.5712
0.00075,0.00475,0,0,0,4.873104855299999,75.0362
0.00075,0.005,0,0,0,4.873104855299999,75.5523
0.00075,0.00525,0,0,0,4.873104855299999,76.1385
0.00075,0.0055,0,0,0,4.873104855299999,76.7952
0.00075,0.00575,0,0,0,4.873104855299999,77.5168
0.00075,0.006,0,0,0,4.873104855299999,78.2535
0.00075,0.00625,0,0,0,4.873104855299999,78.8421
0.00075,0.0065,0,0,0,4.873104855299999,79.1387
0.00075,0.00675,0,0,0,4.873104855299999,79.148
0.00075,0.007,0,0,0,4.873104855299999,78.9251
0.00075,0.00725,0,0,0,4.873104855299999,78.4554
0.00075,0.0075,0,0,0,4.873104855299999,77.7765
0.00075,0.00775,0,0,0,4.873104855299999,77.0792
0.001,0.0,0,0,0,4.873104855299999,68.135
0.001,0.00025,0,0,0,4.873104855299999,68.7371
0.001,0.0005,0,0,0,4.873104855299999,69.0044
0.001,0.00075,0,0,0,4.873104855299999,69.3178
0.001,0.001,0,0,0,4.873104855299999,69.6571
0.001,0.00125,0,0,0,4.873104855299999,70.0248
0.001,0.0015,0,0,0,4.873104855299999,70.4448
0.001,0.00175,0,0,0,4.873104855299999,70.8147
0.001,0.002,0,0,0,4.873104855299999,71.2089
0.001,0.00225,0,0,0,4.873104855299999,71.6223
0.001,0.0025,0,0,0,4.873104855299999,72.0386
0.001,0.00275,0,0,0,4.873104855299999,72.4491
0.001,0.003,0,0,0,4.873104855299999,72.8118
0.001,0.00325,0,0,0,4.873104855299999,73.2263
0.001,0.0035,0,0,0,4.873104855299999,73.5818
0.001,0.00375,0,0,0,4.873104855299999,74.0058
0.001,0.004,0,0,0,4.873104855299999,74.3722
0.001,0.00425,0,0,0,4.873104855299999,74.7547
0.001,0.0045,0,0,0,4.873104855299999,75.2244
0.001,0.00475,0,0,0,4.873104855299999,75.7082
0.001,0.005,0,0,0,4.873104855299999,76.2618
0.001,0.00525,0,0,0,4.873104855299999,76.9201
0.001,0.0055,0,0,0,4.873104855299999,77.7046
0.001,0.00575,0,0,0,4.873104855299999,78.6551
0.001,0.006,0.03996093750000001,0.00132,0,4.873104855299999,79.8793
0.001,0.00625,0.033515625,0.0037400000000000003,0,4.873104855299999,80.8957
0.001,0.0065,0.0186871091,0.0037400000000000003,0,4.873104855299999,81.2492
0.001,0.00675,0.0052894534000000005,0.00495,0,4.873104855299999,81.1712
0.001,0.007,0.04015429660000001,0.00132,0,4.873104855299999,80.9579
0.001,0.00725,0.03857304660000001,0.00253,0,4.873104855299999,80.4339
0.001,0.0075,0,0,0,4.873104855299999,79.3
0.001,0.00775,0,0,0,4.873104855299999,78.1508
0.00125,0.0,0,0,0,4.873104855299999,68.5667
0.00125,0.00025,0,0,0,4.873104855299999,69.1853
0.00125,0.0005,0,0,0,4.873104855299999,69.4663
0.00125,0.00075,0,0,0,4.873104855299999,69.798
0.00125,0.001,0,0,0,4.873104855299999,70.1591
0.00125,0.00125,0,0,0,4.873104855299999,70.5518
0.00125,0.0015,0,0,0,4.873104855299999,71.0019
0.00125,0.00175,0,0,0,4.873104855299999,71.3989
0.00125,0.002,0,0,0,4.873104855299999,71.8222
0.00125,0.00225,0,0,0,4.873104855299999,72.2655
0.00125,0.0025,0,0,0,4.873104855299999,72.71
0.00125,0.00275,0,0,0,4.873104855299999,73.1452
0.00125,0.003,0,0,0,4.873104855299999,73.5257
0.00125,0.00325,0,0,0,4.873104855299999,73.9541
0.00125,0.0035,0,0,0,4.873104855299999,74.3151
0.00125,0.00375,0,0,0,4.873104855299999,74.7377
0.00125,0.004,0,0,0,4.873104855299999,75.098
0.00125,0.00425,0,0,0,4.873104855299999,75.4723
0.00125,0.0045,0,0,0,4.873104855299999,75.9358
0.00125,0.00475,0,0,0,4.873104855299999,76.424
0.00125,0.005,0,0,0,4.873104855299999,77.0014
0.00125,0.00525,0,0,0,4.873104855299999,77.7176
0.00125,0.0055,0,0,0,4.873104855299999,78.6173
0.00125,0.00575,0,0,0,4.873104855299999,79.7874
0.00125,0.006,0.0416796875,0.00495,0,4.873104855299999,81.5102
0.00125,0.00625,0.0219140625,0.00957,0,4.873104855299999,82.9425
0.00125,0.0065,0.042109375000000004,0.00253,0,4.873104855299999,83.4662
0.00125,0.00675,0.042109375000000004,0.00253,0,4.873104855299999,83.4806
0.00125,0.007,0.03829375000000001,0.00132,0,4.873104855299999,83.1296
0.00125,0.00725,0.0400125,0.00495,0,4.873104855299999,82.3198
0.00125,0.0075,0,0,0,4.873104855299999,80.6917
0.00125,0.00775,0,0,0,4.873104855299999,79.1049
0.0015,0.0,0,0,0,4.873104855299999,69.0228
0.0015,0.00025,0,0,0,4.873104855299999,69.6644
0.0015,0.0005,0,0,0,4.873104855299999,69.9627
0.0015,0.00075,0,0,0,4.873104855299999,70.3173
0.0015,0.001,0,0,0,4.873104855299999,70.7052
0.0015,0.00125,0,0,0,4.873104855299999,71.129
0.0015,0.0015,0,0,0,4.873104855299999,71.6164
0.0015,0.00175,0,0,0,4.873104855299999,72.0471
0.0015,0.002,0,0,0,4.873104855299999,72.5068
0.0015,0.00225,0,0,0,4.873104855299999,72.9877
0.0015,0.0025,0,0,0,4.873104855299999,73.4683
0.0015,0.00275,0,0,0,4.873104855299999,73.9349
0.0015,0.003,0,0,0,4.873104855299999,74.3378
0.0015,0.00325,0,0,0,4.873104855299999,74.7824
0.0015,0.0035,0,0,0,4.873104855299999,75.1472
0.0015,0.00375,0,0,0,4.873104855299999,75.5612
0.0015,0.004,0,0,0,4.873104855299999,75.9043
0.0015,0.00425,0,0,0,4.873104855299999,76.2555
0.0015,0.0045,0,0,0,4.873104855299999,76.6913
0.0015,0.00475,0,0,0,4.873104855299999,77.1605
0.0015,0.005,0,0,0,4.873104855299999,77.7342
0.0015,0.00525,0,0,0,4.873104855299999,78.4744
0.0015,0.0055,0,0,0,4.873104855299999,79.441
0.0015,0.00575,0,0,0,4.873104855299999,80.7369
0.0015,0.006,0.028789062500000004,0.010010000000000002,0,4.873104855299999,82.6354
0.0015,0.00625,0.0184765625,0.00132,0,4.873104855299999,84.1987
0.0015,0.0065,0.0425820318,0.004730000000000001,0,4.873104855299999,84.9751
0.0015,0.00675,0.0373828125,0.009020000000000002,0,4.873104855299999,85.22
0.0015,0.007,0.0365835943,0.00495,0,4.873104855299999,84.5891
0.0015,0.00725,0,0,0,4.873104855299999,83.1517
0.0015,0.0075,0,0,0,4.873104855299999,81.2649
0.0015,0.00775,0,0,0,4.873104855299999,79.7257
0.00175,0.0,0,0,0,4.873104855299999,69.4986
0.00175,0.00025,0,0,0,4.873104855299999,70.1692
0.00175,0.0005,0,0,0,4.873104855299999,70.4888
0.00175,0.00075,0,0,0,4.873104855299999,70.8712
0.00175,0.001,0,0,0,4.873104855299999,71.2918
0.00175,0.00125,0,0,0,4.873104855299999,71.7535
0.00175,0.0015,0,0,0,4.873104855299999,72.2864
0.00175,0.00175,0,0,0,4.873104855299999,72.7587
0.00175,0.002,0,0,0,4.873104855299999,73.2635
0.00175,0.00225,0,0,0,4.873104855299999,73.7919
0.00175,0.0025,0,0,0,4.873104855299999,74.3189
0.00175,0.00275,0,0,0,4.873104855299999,74.827
0.00175,0.003,0,0,0,4.873104855299999,75.2595
0.00175,0.00325,0,0,0,4.873104855299999,75.7249
0.00175,0.0035,0,0,0,4.873104855299999,76.0925
0.00175,0.00375,0,0,0,4.873104855299999,76.4891
0.00175,0.004,0,0,0,4.873104855299999,76.8009
0.00175,0.00425,0,0,0,4.873104855299999,77.1087
0.00175,0.0045,0,0,0,4.873104855299999,77.4868
0.00175,0.00475,0,0,0,4.873104855299999,77.9039
0.00175,0.005,0,0,0,4.873104855299999,78.4355
0.00175,0.00525,0,0,0,4.873104855299999,79.1526
0.00175,0.0055,0,0,0,4.873104855299999,80.1245
0.00175,0.00575,0,0,0,4.873104855299999,81.458
0.00175,0.006,0.029648437500000003,0.009020000000000002,0,4.873104855299999,83.4011
0.00175,0.00625,0.040820312500000004,0.00132,0,4.873104855299999,85.0911
0.00175,0.0065,0.038203515900000005,0.00132,0,4.873104855299999,85.9176
0.00175,0.00675,0.03585742160000001,0.010780000000000001,0,4.873104855299999,86.0603
0.00175,0.007,0.0314703125,0.00132,0,4.873104855299999,85.2299
0.00175,0.00725,0,0,0,4.873104855299999,83.3781
0.00175,0.0075,0,0,0,4.873104855299999,81.3935
0.00175,0.00775,0,0,0,4.873104855299999,80.0315
0.002,0.0,0,0,0,4.873104855299999,69.9896
0.002,0.00025,0,0,0,4.873104855299999,70.6952
0.002,0.0005,0,0,0,4.873104855299999,71.0403
0.002,0.00075,0,0,0,4.873104855299999,71.4561
0.002,0.001,0,0,0,4.873104855299999,71.9162
0.002,0.00125,0,0,0,4.873104855299999,72.4235
0.002,0.0015,0,0,0,4.873104855299999,73.0114
0.002,0.00175,0,0,0,4.873104855299999,73.5344
0.002,0.002,0,0,0,4.873104855299999,74.095
0.002,0.00225,0,0,0,4.873104855299999,74.6832
0.002,0.0025,0,0,0,4.873104855299999,75.2706
0.002,0.00275,0,0,0,4.873104855299999,75.8351
0.002,0.003,0,0,0,4.873104855299999,76.3096
0.002,0.00325,0,0,0,4.873104855299999,76.8049
0.002,0.0035,0,0,0,4.873104855299999,77.1759
0.002,0.00375,0,0,0,4.873104855299999,77.5453
0.002,0.004,0,0,0,4.873104855299999,77.8078
0.002,0.00425,0,0,0,4.873104855299999,78.0457
0.002,0.0045,0,0,0,4.873104855299999,78.3267
0.002,0.00475,0,0,0,4.873104855299999,78.6485
0.002,0.005,0,0,0,4.873104855299999,79.0897
0.002,0.00525,0,0,0,4.873104855299999,79.7281
0.002,0.0055,0,0,0,4.873104855299999,80.6405
0.002,0.00575,0,0,0,4.873104855299999,81.9394
0.002,0.006,0.040820312500000004,0.00132,0,4.873104855299999,83.8929
0.002,0.00625,0.03585742160000001,0.010780000000000001,0,4.873104855299999,85.6888
0.002,0.0065,0.0428914068,0.00495,0,4.873104855299999,86.432
0.002,0.00675,0.009973046600000002,0.00132,0,4.873104855299999,86.2172
0.002,0.007,0.035724219300000006,0.00495,0,4.873104855299999,85.2791
0.002,0.00725,0,0,0,4.873104855299999,83.4689
0.002,0.0075,0,0,0,4.873104855299999,81.4493
0.002,0.00775,0,0,0,4.873104855299999,80.1055
0.00225,0.0,0,0,0,4.873104855299999,70.4919
0.00225,0.00025,0,0,0,4.873104855299999,71.2379
0.00225,0.0005,0,0,0,4.873104855299999,71.6133
0.00225,0.00075,0,0,0,4.873104855299999,72.0689
0.00225,0.001,0,0,0,4.873104855299999,72.5761
0.00225,0.00125,0,0,0,4.873104855299999,73.1381
0.00225,0.0015,0,0,0,4.873104855299999,73.7921
0.00225,0.00175,0,0,0,4.873104855299999,74.3761
0.00225,0.002,0,0,0,4.873104855299999,75.0046
0.00225,0.00225,0,0,0,4.873104855299999,75.6679
0.00225,0.0025,0,0,0,4.873104855299999,76.3347
0.00225,0.00275,0,0,0,4.873104855299999,76.9783
0.00225,0.003,0,0,0,4.873104855299999,77.5156
0.00225,0.00325,0,0,0,4.873104855299999,78.059
0.00225,0.0035,0,0,0,4.873104855299999,78.4376
0.00225,0.00375,0,0,0,4.873104855299999,78.7687
0.00225,0.004,0,0,0,4.873104855299999,78.9599
0.00225,0.00425,0,0,0,4.873104855299999,79.0937
0.00225,0.0045,0,0,0,4.873104855299999,79.225
0.00225,0.00475,0,0,0,4.873104855299999,79.3958
0.00225,0.005,0,0,0,4.873104855299999,79.6882
0.00225,0.00525,0,0,0,4.873104855299999,80.1857
0.00225,0.0055,0,0,0,4.873104855299999,80.9692
0.00225,0.00575,0,0,0,4.873104855299999,82.1514
0.00225,0.006,0.03609375000000001,0.0037400000000000003,0,4.873104855299999,84.0059
0.00225,0.00625,0.033653125,0.00858,0,4.873104855299999,85.7056
0.00225,0.0065,0.014652344300000002,0.009020000000000002,0,4.873104855299999,86.2891
0.00225,0.00675,0.04220390680000001,0.00495,0,4.873104855299999,86.0203
0.00225,0.007,0.0392003909,0.010010000000000002,0,4.873104855299999,85.2022
0.00225,0.00725,0,0,0,4.873104855299999,83.3839
0.00225,0.0075,0,0,0,4.873104855299999,81.2876
0.00225,0.00775,0,0,0,4.873104855299999,79.9512
0.0025,0.0,0,0,0,4.873104855299999,71.0008
0.0025,0.00025,0,0,0,4.873104855299999,71.7926
0.0025,0.0005,0,0,0,4.873104855299999,72.2035
0.0025,0.00075,0,0,0,4.873104855299999,72.7062
0.0025,0.001,0,0,0,4.873104855299999,73.2696
0.0025,0.00125,0,0,0,4.873104855299999,73.8969
0.0025,0.0015,0,0,0,4.873104855299999,74.6298
0.0025,0.00175,0,0,0,4.873104855299999,75.2864
0.0025,0.002,0,0,0,4.873104855299999,75.9963
0.0025,0.00225,0,0,0,4.873104855299999,76.7517
0.0025,0.0025,0,0,0,4.873104855299999,77.5221
0.0025,0.00275,0,0,0,4.873104855299999,78.2794
0.0025,0.003,0,0,0,4.873104855299999,78.9181
0.0025,0.00325,0,0,0,4.873104855299999,79.545
0.0025,0.0035,0,0,0,4.873104855299999,79.94
0.0025,0.00375,0,0,0,4.873104855299999,80.2194
0.0025,0.004,0,0,0,4.873104855299999,80.3136
0.0025,0.00425,0,0,0,4.873104855299999,80.3004
0.0025,0.0045,0,0,0,4.873104855299999,80.2082
0.0025,0.00475,0,0,0,4.873104855299999,80.1521
0.0025,0.005,0,0,0,4.873104855299999,80.2262
0.0025,0.00525,0,0,0,4.873104855299999,80.5167
0.0025,0.0055,0,0,0,4.873104855299999,81.0998
0.0025,0.00575,0,0,0,4.873104855299999,82.0767
0.0025,0.006,0.035234375,0.005940000000000001,0,4.873104855299999,83.7133
0.0025,0.00625,0.0321835943,0.0037400000000000003,0,4.873104855299999,85.1759
0.0025,0.0065,0.0424101568,0.00132,0,4.873104855299999,85.6523
0.0025,0.00675,0.033567187500000005,0.010010000000000002,0,4.873104855299999,85.555
0.0025,0.007,0.037266796600000006,0.009020000000000002,0,4.873104855299999,84.8179
0.0025,0.00725,0,0,0,4.873104855299999,82.9163
0.0025,0.0075,0,0,0,4.873104855299999,80.8385
0.0025,0.00775,0,0,0,4.873104855299999,79.5541
0.00275,0.0,0,0,0,4.873104855299999,71.5105
0.00275,0.00025,0,0,0,4.873104855299999,72.353
0.00275,0.0005,0,0,0,4.873104855299999,72.8052
0.00275,0.00075,0,0,0,4.873104855299999,73.3638
0.00275,0.001,0,0,0,4.873104855299999,73.9942
0.00275,0.00125,0,0,0,4.873104855299999,74.7
0.00275,0.0015,0,0,0,4.873104855299999,75.5269
0.00275,0.00175,0,0,0,4.873104855299999,76.2688
0.00275,0.002,0,0,0,4.873104855299999,77.0732
0.00275,0.00225,0,0,0,4.873104855299999,77.9371
0.00275,0.0025,0,0,0,4.873104855299999,78.8371
0.00275,0.00275,0,0,0,4.873104855299999,79.7591
0.00275,0.003,0,0,0,4.873104855299999,80.5768
0.00275,0.00325,0,0,0,4.873104855299999,81.3639
0.00275,0.0035,0,0,0,4.873104855299999,81.7852
0.00275,0.00375,0,0,0,4.873104855299999,81.9861
0.00275,0.004,0,0,0,4.873104855299999,81.9609
0.00275,0.00425,0,0,0,4.873104855299999,81.7557
0.00275,0.0045,0,0,0,4.873104855299999,81.3201
0.00275,0.00475,0,0,0,4.873104855299999,80.9195
0.00275,0.005,0,0,0,4.873104855299999,80.6947
0.00275,0.00525,0,0,0,4.873104855299999,80.7161
0.00275,0.0055,0,0,0,4.873104855299999,81.0338
0.00275,0.00575,0,0,0,4.873104855299999,81.717
0.00275,0.006,0.0391015625,0.00253,0,4.873104855299999,83.0163
0.00275,0.00625,0.0169253909,0.00495,0,4.873104855299999,84.0993
0.00275,0.0065,0.0391875,0.00132,0,4.873104855299999,84.4761
0.00275,0.00675,0.029137109100000003,0.009020000000000002,0,4.873104855299999,84.4069
0.00275,0.007,0.04014140680000001,0.00132,0,4.873104855299999,83.6422
0.00275,0.00725,0,0,0,4.873104855299999,81.9233
0.00275,0.0075,0,0,0,4.873104855299999,80.0675
0.00275,0.00775,0,0,0,4.873104855299999,78.9188
0.003,0.0,0,0,0,4.873104855299999,72.0135
0.003,0.00025,0,0,0,4.873104855299999,72.9109
0.003,0.0005,0,0,0,4.873104855299999,73.4111
0.003,0.00075,0,0,0,4.873104855299999,74.0358
0.003,0.001,0,0,0,4.873104855299999,74.7471
0.003,0.00125,0,0,0,4.873104855299999,75.5481
0.003,0.0015,0,0,0,4.873104855299999,76.4883
0.003,0.00175,0,0,0,4.873104855299999,77.3298
0.003,0.002,0,0,0,4.873104855299999,78.2399
0.003,0.00225,0,0,0,4.873104855299999,79.2213
0.003,0.0025,0,0,0,4.873104855299999,80.2668
0.003,0.00275,0,0,0,4.873104855299999,81.4084
0.003,0.003,0.03996093750000001,0.00132,0,4.873104855299999,82.6198
0.003,0.00325,0.033515625,0.0037400000000000003,0,4.873104855299999,83.815
0.003,0.0035,0.0186871091,0.0037400000000000003,0,4.873104855299999,84.2267
0.003,0.00375,0.0052894534000000005,0.00495,0,4.873104855299999,84.2252
0.003,0.004,0.04015429660000001,0.00132,0,4.873104855299999,84.1158
0.003,0.00425,0.03857304660000001,0.00253,0,4.873104855299999,83.7573
0.003,0.0045,0,0,0,4.873104855299999,82.687
0.003,0.00475,0,0,0,4.873104855299999,81.663
0.003,0.005,0,0,0,4.873104855299999,81.0665
0.003,0.00525,0,0,0,4.873104855299999,80.781
0.003,0.0055,0,0,0,4.873104855299999,80.7927
0.003,0.00575,0,0,0,4.873104855299999,81.1043
0.003,0.006,0,0,0,4.873104855299999,81.796
0.003,0.00625,0,0,0,4.873104855299999,82.3368
0.003,0.0065,0,0,0,4.873104855299999,82.4737
0.003,0.00675,0,0,0,4.873104855299999,82.3071
0.003,0.007,0,0,0,4.873104855299999,81.6305
0.003,0.00725,0,0,0,4.873104855299999,80.372
0.003,0.0075,0,0,0,4.873104855299999,79.0255
0.003,0.00775,0,0,0,4.873104855299999,78.0933
0.00325,0.0,0,0,0,4.873104855299999,72.4997
0.00325,0.00025,0,0,0,4.873104855299999,73.4554
0.00325,0.0005,0,0,0,4.873104855299999,74.0106
0.00325,0.00075,0,0,0,4.873104855299999,74.7133
0.00325,0.001,0,0,0,4.873104855299999,75.5231
0.00325,0.00125,0,0,0,4.873104855299999,76.443
0.00325,0.0015,0,0,0,4.873104855299999,77.5245
0.00325,0.00175,0,0,0,4.873104855299999,78.4841
0.00325,0.002,0,0,0,4.873104855299999,79.508
0.00325,0.00225,0,0,0,4.873104855299999,80.602
0.00325,0.0025,0,0,0,4.873104855299999,81.7756
0.00325,0.00275,0,0,0,4.873104855299999,83.1094
0.00325,0.003,0.0416796875,0.00495,0,4.873104855299999,84.6968
0.00325,0.00325,0.0219140625,0.00957,0,4.873104855299999,86.2579
0.00325,0.0035,0.042109375000000004,0.00253,0,4.873104855299999,86.7253
0.00325,0.00375,0.042109375000000004,0.00253,0,4.873104855299999,86.7058
0.00325,0.004,0.03829375000000001,0.00132,0,4.873104855299999,86.3491
0.00325,0.00425,0.0400125,0.00495,0,4.873104855299999,85.608
0.00325,0.0045,0,0,0,4.873104855299999,83.8612
0.00325,0.00475,0,0,0,4.873104855299999,82.2301
0.00325,0.005,0,0,0,4.873104855299999,81.2873
0.00325,0.00525,0,0,0,4.873104855299999,80.7099
0.00325,0.0055,0,0,0,4.873104855299999,80.424
0.00325,0.00575,0,0,0,4.873104855299999,80.3714
0.00325,0.006,0,0,0,4.873104855299999,80.4706
0.00325,0.00625,0,0,0,4.873104855299999,80.5426
0.00325,0.0065,0,0,0,4.873104855299999,80.4481
0.00325,0.00675,0,0,0,4.873104855299999,80.1375
0.00325,0.007,0,0,0,4.873104855299999,79.5572
0.00325,0.00725,0,0,0,4.873104855299999,78.7399
0.00325,0.0075,0,0,0,4.873104855299999,77.8828
0.00325,0.00775,0,0,0,4.873104855299999,77.1687
0.0035,0.0,0,0,0,4.873104855299999,72.9559
0.0035,0.00025,0,0,0,4.873104855299999,73.9718
0.0035,0.0005,0,0,0,4.873104855299999,74.5886
0.0035,0.00075,0,0,0,4.873104855299999,75.3825
0.0035,0.001,0,0,0,4.873104855299999,76.313
0.0035,0.00125,0,0,0,4.873104855299999,77.3867
0.0035,0.0015,0,0,0,4.873104855299999,78.6571
0.0035,0.00175,0,0,0,4.873104855299999,79.7653
0.0035,0.002,0,0,0,4.873104855299999,80.9098
0.0035,0.00225,0,0,0,4.873104855299999,82.0957
0.0035,0.0025,0,0,0,4.873104855299999,83.3452
0.0035,0.00275,0,0,0,4.873104855299999,84.7509
0.0035,0.003,0.028789062500000004,0.010010000000000002,0,4.873104855299999,86.3954
0.0035,0.00325,0.0184765625,0.00132,0,4.873104855299999,87.9471
0.0035,0.0035,0.0425820318,0.004730000000000001,0,4.873104855299999,88.4979
0.0035,0.00375,0.0373828125,0.009020000000000002,0,4.873104855299999,88.5951
0.0035,0.004,0.0365835943,0.00495,0,4.873104855299999,87.8375
0.0035,0.00425,0,0,0,4.873104855299999,86.3803
0.0035,0.0045,0,0,0,4.873104855299999,84.1992
0.0035,0.00475,0,0,0,4.873104855299999,82.469
0.0035,0.005,0,0,0,4.873104855299999,81.312
0.0035,0.00525,0,0,0,4.873104855299999,80.5059
0.0035,0.0055,0,0,0,4.873104855299999,79.9751
0.0035,0.00575,0,0,0,4.873104855299999,79.644
0.0035,0.006,0,0,0,4.873104855299999,79.4305
0.0035,0.00625,0,0,0,4.873104855299999,79.2345
0.0035,0.0065,0,0,0,4.873104855299999,78.9701
0.0035,0.00675,0,0,0,4.873104855299999,78.5933
0.0035,0.007,0,0,0,4.873104855299999,78.0734
0.0035,0.00725,0,0,0,4.873104855299999,77.4405
0.0035,0.0075,0,0,0,4.873104855299999,76.7969
0.0035,0.00775,0,0,0,4.873104855299999,76.2343
0.00375,0.0,0,0,0,4.873104855299999,73.3662
0.00375,0.00025,0,0,0,4.873104855299999,74.4413
0.00375,0.0005,0,0,0,4.873104855299999,75.1241
0.00375,0.00075,0,0,0,4.873104855299999,76.0204
0.00375,0.001,0,0,0,4.873104855299999,77.0962
0.00375,0.00125,0,0,0,4.873104855299999,78.3754
0.00375,0.0015,0,0,0,4.873104855299999,79.9315
0.00375,0.00175,0,0,0,4.873104855299999,81.2513
0.00375,0.002,0,0,0,4.873104855299999,82.5217
0.00375,0.00225,0,0,0,4.873104855299999,83.7593
0.00375,0.0025,0,0,0,4.873104855299999,85.0254
0.00375,0.00275,0,0,0,4.873104855299999,86.3874
0.00375,0.003,0.029648437500000003,0.009020000000000002,0,4.873104855299999,87.8911
0.00375,0.00325,0.040820312500000004,0.00132,0,4.873104855299999,89.3153
0.00375,0.0035,0.038203515900000005,0.00132,0,4.873104855299999,89.7452
0.00375,0.00375,0.03585742160000001,0.010780000000000001,0,4.873104855299999,89.5543
0.00375,0.004,0.0314703125,0.00132,0,4.873104855299999,88.4827
0.00375,0.00425,0,0,0,4.873104855299999,86.5223
0.00375,0.0045,0,0,0,4.873104855299999,84.0977
0.00375,0.00475,0,0,0,4.873104855299999,82.4227
0.00375,0.005,0,0,0,4.873104855299999,81.1462
0.00375,0.00525,0,0,0,4.873104855299999,80.1797
0.00375,0.0055,0,0,0,4.873104855299999,79.4687
0.00375,0.00575,0,0,0,4.873104855299999,78.942
0.00375,0.006,0,0,0,4.873104855299999,78.5304
0.00375,0.00625,0,0,0,4.873104855299999,78.1648
0.00375,0.0065,0,0,0,4.873104855299999,77.7869
0.00375,0.00675,0,0,0,4.873104855299999,77.3664
0.00375,0.007,0,0,0,4.873104855299999,76.8764
0.00375,0.00725,0,0,0,4.873104855299999,76.3365
0.00375,0.0075,0,0,0,4.873104855299999,75.8069
0.00375,0.00775,0,0,0,4.873104855299999,75.3398
0.004,0.0,0,0,0,4.873104855299999,73.7118
0.004,0.00025,0,0,0,4.873104855299999,74.8415
0.004,0.0005,0,0,0,4.873104855299999,75.5896
0.004,0.00075,0,0,0,4.873104855299999,76.5916
0.004,0.001,0,0,0,4.873104855299999,77.8285
0.004,0.00125,0,0,0,4.873104855299999,79.3698
0.004,0.0015,0.03996093750000001,0.00132,0,4.873104855299999,81.4993
0.004,0.00175,0.033515625,0.0037400000000000003,0,4.873104855299999,83.2232
0.004,0.002,0.0186871091,0.0037400000000000003,0,4.873104855299999,84.571
0.004,0.00225,0.0052894534000000005,0.00495,0,4.873104855299999,85.7315
0.004,0.0025,0.04015429660000001,0.00132,0,4.873104855299999,87.0106
0.004,0.00275,0.03857304660000001,0.00253,0,4.873104855299999,88.3104
0.004,0.003,0.040820312500000004,0.00132,0,4.873104855299999,89.4171
0.004,0.00325,0.03585742160000001,0.010780000000000001,0,4.873104855299999,90.4036
0.004,0.0035,0.0428914068,0.00495,0,4.873104855299999,90.5486
0.004,0.00375,0.009973046600000002,0.00132,0,4.873104855299999,89.7833
0.004,0.004,0.035724219300000006,0.00495,0,4.873104855299999,88.5091
0.004,0.00425,0,0,0,4.873104855299999,86.5008
0.004,0.0045,0,0,0,4.873104855299999,83.9346
0.004,0.00475,0,0,0,4.873104855299999,82.181
0.004,0.005,0,0,0,4.873104855299999,80.8174
0.004,0.00525,0,0,0,4.873104855299999,79.7441
0.004,0.0055,0,0,0,4.873104855299999,78.9114
0.004,0.00575,0,0,0,4.873104855299999,78.2548
0.004,0.006,0,0,0,4.873104855299999,77.7159
0.004,0.00625,0,0,0,4.873104855299999,77.2421
0.004,0.0065,0,0,0,4.873104855299999,76.7906
0.004,0.00675,0,0,0,4.873104855299999,76.34
0.004,0.007,0,0,0,4.873104855299999,75.8639
0.004,0.00725,0,0,0,4.873104855299999,75.3743
0.004,0.0075,0,0,0,4.873104855299999,74.9103
0.004,0.00775,0,0,0,4.873104855299999,74.5039
0.00425,0.0,0,0,0,4.873104855299999,73.9732
0.00425,0.00025,0,0,0,4.873104855299999,75.1482
0.00425,0.0005,0,0,0,4.873104855299999,75.9535
0.00425,0.00075,0,0,0,4.873104855299999,77.05
0.00425,0.001,0,0,0,4.873104855299999,78.4343
0.00425,0.00125,0,0,0,4.873104855299999,80.2223
0.00425,0.0015,0.0416796875,0.00495,0,4.873104855299999,82.9255
0.00425,0.00175,0.0219140625,0.00957,0,4.873104855299999,85.0236
0.00425,0.002,0.042109375000000004,0.00253,0,4.873104855299999,86.5325
0.00425,0.00225,0.042109375000000004,0.00253,0,4.873104855299999,87.7695
0.00425,0.0025,0.03829375000000001,0.00132,0,4.873104855299999,88.8658
0.00425,0.00275,0.0400125,0.00495,0,4.873104855299999,89.808
0.00425,0.003,0.03609375000000001,0.0037400000000000003,0,4.873104855299999,90.4025
0.00425,0.00325,0.033653125,0.00858,0,4.873104855299999,90.7747
0.00425,0.0035,0.014652344300000002,0.009020000000000002,0,4.873104855299999,90.5851
0.00425,0.00375,0.04220390680000001,0.00495,0,4.873104855299999,89.6148
0.00425,0.004,0.0392003909,0.010010000000000002,0,4.873104855299999,88.3702
0.00425,0.00425,0,0,0,4.873104855299999,86.286
0.00425,0.0045,0,0,0,4.873104855299999,83.5629
0.00425,0.00475,0,0,0,4.873104855299999,81.7509
0.00425,0.005,0,0,0,4.873104855299999,80.3393
0.00425,0.00525,0,0,0,4.873104855299999,79.2073
0.00425,0.0055,0,0,0,4.873104855299999,78.3039
0.00425,0.00575,0,0,0,4.873104855299999,77.5689
0.00425,0.006,0,0,0,4.873104855299999,76.9526
0.00425,0.00625,0,0,0,4.873104855299999,76.4127
0.00425,0.0065,0,0,0,4.873104855299999,75.9157
0.00425,0.00675,0,0,0,4.873104855299999,75.4463
0.00425,0.007,0,0,0,4.873104855299999,74.978
0.00425,0.00725,0,0,0,4.873104855299999,74.5184
0.00425,0.0075,0,0,0,4.873104855299999,74.0952
0.00425,0.00775,0,0,0,4.873104855299999,73.729
0.0045,0.0,0,0,0,4.873104855299999,74.1329
0.0045,0.00025,0,0,0,4.873104855299999,75.3392
0.0045,0.0005,0,0,0,4.873104855299999,76.186
0.0045,0.00075,0,0,0,4.873104855299999,77.3512
0.0045,0.001,0,0,0,4.873104855299999,78.8387
0.0045,0.00125,0,0,0,4.873104855299999,80.78
0.0045,0.0015,0.028789062500000004,0.010010000000000002,0,4.873104855299999,83.6897
0.0045,0.00175,0.0184765625,0.00132,0,4.873104855299999,85.9011
0.0045,0.002,0.0425820318,0.004730000000000001,0,4.873104855299999,87.6289
0.0045,0.00225,0.0373828125,0.009020000000000002,0,4.873104855299999,89.0536
0.0045,0.0025,0.0365835943,0.00495,0,4.873104855299999,89.7796
0.0045,0.00275,0,0,0,4.873104855299999,89.9599
0.0045,0.003,0.035234375,0.005940000000000001,0,4.873104855299999,90.1212
0.0045,0.00325,0.0321835943,0.0037400000000000003,0,4.873104855299999,90.3098
0.0045,0.0035,0.0424101568,0.00132,0,4.873104855299999,89.953
0.0045,0.00375,0.033567187500000005,0.010010000000000002,0,4.873104855299999,89.1007
0.0045,0.004,0.037266796600000006,0.009020000000000002,0,4.873104855299999,87.8745
0.0045,0.00425,0,0,0,4.873104855299999,85.6611
0.0045,0.0045,0,0,0,4.873104855299999,82.9139
0.0045,0.00475,0,0,0,4.873104855299999,81.119
0.0045,0.005,0,0,0,4.873104855299999,79.7164
0.0045,0.00525,0,0,0,4.873104855299999,78.5754
0.0045,0.0055,0,0,0,4.873104855299999,77.6463
0.0045,0.00575,0,0,0,4.873104855299999,76.8747
0.0045,0.006,0,0,0,4.873104855299999,76.2185
0.0045,0.00625,0,0,0,4.873104855299999,75.6432
0.0045,0.0065,0,0,0,4.873104855299999,75.122
0.0045,0.00675,0,0,0,4.873104855299999,74.6437
0.0045,0.007,0,0,0,4.873104855299999,74.1823
0.0045,0.00725,0,0,0,4.873104855299999,73.7434
0.0045,0.0075,0,0,0,4.873104855299999,73.3482
0.0045,0.00775,0,0,0,4.873104855299999,73.0106
0.00475,0.0,0,0,0,4.873104855299999,74.1773
0.00475,0.00025,0,0,0,4.873104855299999,75.3977
0.00475,0.0005,0,0,0,4.873104855299999,76.2653
0.00475,0.00075,0,0,0,4.873104855299999,77.4648
0.00475,0.001,0,0,0,4.873104855299999,79.003
0.00475,0.00125,0,0,0,4.873104855299999,81.0123
0.00475,0.0015,0.029648437500000003,0.009020000000000002,0,4.873104855299999,83.9822
0.00475,0.00175,0.040820312500000004,0.00132,0,4.873104855299999,86.3057
0.00475,0.002,0.038203515900000005,0.00132,0,4.873104855299999,88.0469
0.00475,0.00225,0.03585742160000001,0.010780000000000001,0,4.873104855299999,89.2907
0.00475,0.0025,0.0314703125,0.00132,0,4.873104855299999,89.6823
0.00475,0.00275,0,0,0,4.873104855299999,89.2442
0.00475,0.003,0.0391015625,0.00253,0,4.873104855299999,89.0308
0.00475,0.00325,0.0169253909,0.00495,0,4.873104855299999,89.0571
0.00475,0.0035,0.0391875,0.00132,0,4.873104855299999,88.6144
0.00475,0.00375,0.029137109100000003,0.009020000000000002,0,4.873104855299999,87.7964
0.00475,0.004,0.04014140680000001,0.00132,0,4.873104855299999,86.5313
0.00475,0.00425,0,0,0,4.873104855299999,84.4714
0.00475,0.0045,0,0,0,4.873104855299999,81.9514
0.00475,0.00475,0,0,0,4.873104855299999,80.2862
0.00475,0.005,0,0,0,4.873104855299999,78.9599
0.00475,0.00525,0,0,0,4.873104855299999,77.8582
0.00475,0.0055,0,0,0,4.873104855299999,76.9423
0.00475,0.00575,0,0,0,4.873104855299999,76.1677
0.00475,0.006,0,0,0,4.873104855299999,75.5004
0.00475,0.00625,0,0,0,4.873104855299999,74.9129
0.00475,0.0065,0,0,0,4.873104855299999,74.3839
0.00475,0.00675,0,0,0,4.873104855299999,73.9055
0.00475,0.007,0,0,0,4.873104855299999,73.453
0.00475,0.00725,0,0,0,4.873104855299999,73.0311
0.00475,0.0075,0,0,0,4.873104855299999,72.6573
0.00475,0.00775,0,0,0,4.873104855299999,72.3415
0.005,0.0,0,0,0,4.873104855299999,74.0995
0.005,0.00025,0,0,0,4.873104855299999,75.3148
0.005,0.0005,0,0,0,4.873104855299999,76.1798
0.005,0.00075,0,0,0,4.873104855299999,77.3771
0.005,0.001,0,0,0,4.873104855299999,78.9142
0.005,0.00125,0,0,0,4.873104855299999,80.9258
0.005,0.0015,0.040820312500000004,0.00132,0,4.873104855299999,83.9225
0.005,0.00175,0.03585742160000001,0.010780000000000001,0,4.873104855299999,86.3341
0.005,0.002,0.0428914068,0.00495,0,4.873104855299999,87.9538
0.005,0.00225,0.009973046600000002,0.00132,0,4.873104855299999,88.7361
0.005,0.0025,0.035724219300000006,0.00495,0,4.873104855299999,88.8589
0.005,0.00275,0,0,0,4.873104855299999,88.1876
0.005,0.003,0,0,0,4.873104855299999,87.4702
0.005,0.00325,0,0,0,4.873104855299999,86.9737
0.005,0.0035,0,0,0,4.873104855299999,86.3529
0.005,0.00375,0,0,0,4.873104855299999,85.4562
0.005,0.004,0,0,0,4.873104855299999,84.2987
0.005,0.00425,0,0,0,4.873104855299999,82.6783
0.005,0.0045,0,0,0,4.873104855299999,80.7217
0.005,0.00475,0,0,0,4.873104855299999,79.2911
0.005,0.005,0,0,0,4.873104855299999,78.0971
0.005,0.00525,0,0,0,4.873104855299999,77.0733
0.005,0.0055,0,0,0,4.873104855299999,76.201
0.005,0.00575,0,0,0,4.873104855299999,75.4489
0.005,0.006,0,0,0,4.873104855299999,74.7921
0.005,0.00625,0,0,0,4.873104855299999,74.2098
0.005,0.0065,0,0,0,4.873104855299999,73.6856
0.005,0.00675,0,0,0,4.873104855299999,73.2147
0.005,0.007,0,0,0,4.873104855299999,72.774
0.005,0.00725,0,0,0,4.873104855299999,72.3682
0.005,0.0075,0,0,0,4.873104855299999,72.0127
0.005,0.00775,0,0,0,4.873104855299999,71.7149
0.00525,0.0,0,0,0,4.873104855299999,73.8833
0.00525,0.00025,0,0,0,4.873104855299999,75.096
0.00525,0.0005,0,0,0,4.873104855299999,75.9314
0.00525,0.00075,0,0,0,4.873104855299999,77.0883
0.00525,0.001,0,0,0,4.873104855299999,78.5751
0.00525,0.00125,0,0,0,4.873104855299999,80.519
0.00525,0.0015,0.03609375000000001,0.0037400000000000003,0,4.873104855299999,83.4152
0.00525,0.00175,0.033653125,0.00858,0,4.873104855299999,85.7395
0.00525,0.002,0.014652344300000002,0.009020000000000002,0,4.873104855299999,87.1581
0.00525,0.00225,0.04220390680000001,0.00495,0,4.873104855299999,87.7961
0.00525,0.0025,0.0392003909,0.010010000000000002,0,4.873104855299999,87.8777
0.00525,0.00275,0,0,0,4.873104855299999,86.9392
0.00525,0.003,0,0,0,4.873104855299999,85.6783
0.00525,0.00325,0,0,0,4.873104855299999,84.7559
0.00525,0.0035,0,0,0,4.873104855299999,83.9747
0.00525,0.00375,0,0,0,4.873104855299999,82.9856
0.00525,0.004,0,0,0,4.873104855299999,81.9724
0.00525,0.00425,0,0,0,4.873104855299999,80.7834
0.00525,0.0045,0,0,0,4.873104855299999,79.3997
0.00525,0.00475,0,0,0,4.873104855299999,78.2206
0.00525,0.005,0,0,0,4.873104855299999,77.1793
0.00525,0.00525,0,0,0,4.873104855299999,76.2532
0.00525,0.0055,0,0,0,4.873104855299999,75.4429
0.00525,0.00575,0,0,0,4.873104855299999,74.7302
0.00525,0.006,0,0,0,4.873104855299999,74.0988
0.00525,0.00625,0,0,0,4.873104855299999,73.5341
0.00525,0.0065,0,0,0,4.873104855299999,73.024
0.00525,0.00675,0,0,0,4.873104855299999,72.5652
0.00525,0.007,0,0,0,4.873104855299999,72.1405
0.00525,0.00725,0,0,0,4.873104855299999,71.7508
0.00525,0.0075,0,0,0,4.873104855299999,71.412
0.00525,0.00775,0,0,0,4.873104855299999,71.1319
0.0055,0.0,0,0,0,4.873104855299999,73.4189
0.0055,0.00025,0,0,0,4.873104855299999,74.7153
0.0055,0.0005,0,0,0,4.873104855299999,75.4844
0.0055,0.00075,0,0,0,4.873104855299999,76.561
0.0055,0.001,0,0,0,4.873104855299999,77.9388
0.0055,0.00125,0,0,0,4.873104855299999,79.7307
0.0055,0.0015,0.035234375,0.005940000000000001,0,4.873104855299999,82.3352
0.0055,0.00175,0.0321835943,0.0037400000000000003,0,4.873104855299999,84.4696
0.0055,0.002,0.0424101568,0.00132,0,4.873104855299999,85.7667
0.0055,0.00225,0.033567187500000005,0.010010000000000002,0,4.873104855299999,86.4695
0.0055,0.0025,0.037266796600000006,0.009020000000000002,0,4.873104855299999,86.4952
0.0055,0.00275,0,0,0,4.873104855299999,85.2893
0.0055,0.003,0,0,0,4.873104855299999,83.8921
0.0055,0.00325,0,0,0,4.873104855299999,82.7214
0.0055,0.0035,0,0,0,4.873104855299999,81.9814
0.0055,0.00375,0,0,0,4.873104855299999,80.9994
0.0055,0.004,0,0,0,4.873104855299999,80.0485
0.0055,0.00425,0,0,0,4.873104855299999,79.1107
0.0055,0.0045,0,0,0,4.873104855299999,78.0266
0.0055,0.00475,0,0,0,4.873104855299999,77.0604
0.0055,0.005,0,0,0,4.873104855299999,76.1617
0.0055,0.00525,0,0,0,4.873104855299999,75.345
0.0055,0.0055,0,0,0,4.873104855299999,74.6111
0.0055,0.00575,0,0,0,4.873104855299999,73.9519
0.0055,0.006,0,0,0,4.873104855299999,73.3587
0.0055,0.00625,0,0,0,4.873104855299999,72.8223
0.0055,0.0065,0,0,0,4.873104855299999,72.3348
0.0055,0.00675,0,0,0,4.873104855299999,71.8964
0.0055,0.007,0,0,0,4.873104855299999,71.4853
0.0055,0.00725,0,0,0,4.873104855299999,71.118
0.0055,0.0075,0,0,0,4.873104855299999,70.7965
0.0055,0.00775,0,0,0,4.873104855299999,70.5311
0.00575,0.0,0,0,0,4.873104855299999,73.1702
0.00575,0.00025,0,0,0,4.873104855299999,74.2622
0.00575,0.0005,0,0,0,4.873104855299999,74.9863
0.00575,0.00075,0,0,0,4.873104855299999,75.9636
0.00575,0.001,0,0,0,4.873104855299999,77.1875
0.00575,0.00125,0,0,0,4.873104855299999,78.7574
0.00575,0.0015,0.0391015625,0.00253,0,4.873104855299999,81.1228
0.00575,0.00175,0.0169253909,0.00495,0,4.873104855299999,82.8524
0.00575,0.002,0.0391875,0.00132,0,4.873104855299999,83.9962
0.00575,0.00225,0.029137109100000003,0.009020000000000002,0,4.873104855299999,84.6958
0.00575,0.0025,0.04014140680000001,0.00132,0,4.873104855299999,84.6211
0.00575,0.00275,0,0,0,4.873104855299999,83.4817
0.00575,0.003,0,0,0,4.873104855299999,82.1384
0.00575,0.00325,0,0,0,4.873104855299999,81.0937
0.00575,0.0035,0,0,0,4.873104855299999,80.3085
0.00575,0.00375,0,0,0,4.873104855299999,79.4002
0.00575,0.004,0,0,0,4.873104855299999,78.6134
0.00575,0.00425,0,0,0,4.873104855299999,77.8061
0.00575,0.0045,0,0,0,4.873104855299999,76.885
0.00575,0.00475,0,0,0,4.873104855299999,76.0641
0.00575,0.005,0,0,0,4.873104855299999,75.2902
0.00575,0.00525,0,0,0,4.873104855299999,74.562
0.00575,0.0055,0,0,0,4.873104855299999,73.8947
0.00575,0.00575,0,0,0,4.873104855299999,73.2855
0.00575,0.006,0,0,0,4.873104855299999,72.7299
0.00575,0.00625,0,0,0,4.873104855299999,72.2227
0.00575,0.0065,0,0,0,4.873104855299999,71.7587
0.00575,0.00675,0,0,0,4.873104855299999,71.3403
0.00575,0.007,0,0,0,4.873104855299999,70.9507
0.00575,0.00725,0,0,0,4.873104855299999,70.5959
0.00575,0.0075,0,0,0,4.873104855299999,70.2891
0.00575,0.00775,0,0,0,4.873104855299999,70.0352
0.006,0.0,0,0,0,4.873104855299999,72.6762
0.006,0.00025,0,0,0,4.873104855299999,73.701
0.006,0.0005,0,0,0,4.873104855299999,74.347
0.006,0.00075,0,0,0,4.873104855299999,75.1992
0.006,0.001,0,0,0,4.873104855299999,76.2356
0.006,0.00125,0,0,0,4.873104855299999,77.5064
0.006,0.0015,0,0,0,4.873104855299999,79.2417
0.006,0.00175,0,0,0,4.873104855299999,80.4915
0.006,0.002,0,0,0,4.873104855299999,81.3838
0.006,0.00225,0,0,0,4.873104855299999,81.9425
0.006,0.0025,0,0,0,4.873104855299999,81.8987
0.006,0.00275,0,0,0,4.873104855299999,81.1579
0.006,0.003,0,0,0,4.873104855299999,80.246
0.006,0.00325,0,0,0,4.873104855299999,79.4031
0.006,0.0035,0,0,0,4.873104855299999,78.7229
0.006,0.00375,0,0,0,4.873104855299999,77.9223
0.006,0.004,0,0,0,4.873104855299999,77.238
0.006,0.00425,0,0,0,4.873104855299999,76.5474
0.006,0.0045,0,0,0,4.873104855299999,75.7651
0.006,0.00475,0,0,0,4.873104855299999,75.0628
0.006,0.005,0,0,0,4.873104855299999,74.3908
0.006,0.00525,0,0,0,4.873104855299999,73.7473
0.006,0.0055,0,0,0,4.873104855299999,73.1474
0.006,0.00575,0,0,0,4.873104855299999,72.5912
0.006,0.006,0,0,0,4.873104855299999,72.0775
0.006,0.00625,0,0,0,4.873104855299999,71.6036
0.006,0.0065,0,0,0,4.873104855299999,71.1668
0.006,0.00675,0,0,0,4.873104855299999,70.7709
0.006,0.007,0,0,0,4.873104855299999,70.4014
0.006,0.00725,0,0,0,4.873104855299999,70.0643
0.006,0.0075,0,0,0,4.873104855299999,69.7729
0.006,0.00775,0,0,0,4.873104855299999,69.5316
0.00625,0.0,0,0,0,4.873104855299999,72.1145
0.00625,0.00025,0,0,0,4.873104855299999,73.0879
0.00625,0.0005,0,0,0,4.873104855299999,73.6502
0.00625,0.00075,0,0,0,4.873104855299999,74.3728
0.00625,0.001,0,0,0,4.873104855299999,75.2233
0.00625,0.00125,0,0,0,4.873104855299999,76.1992
0.00625,0.0015,0,0,0,4.873104855299999,77.3123
0.00625,0.00175,0,0,0,4.873104855299999,78.1715
0.00625,0.002,0,0,0,4.873104855299999,78.8289
0.00625,0.00225,0,0,0,4.873104855299999,79.2206
0.00625,0.0025,0,0,0,4.873104855299999,79.2345
0.00625,0.00275,0,0,0,4.873104855299999,78.9026
0.00625,0.003,0,0,0,4.873104855299999,78.4141
0.00625,0.00325,0,0,0,4.873104855299999,77.8213
0.00625,0.0035,0,0,0,4.873104855299999,77.2566
0.00625,0.00375,0,0,0,4.873104855299999,76.5848
0.00625,0.004,0,0,0,4.873104855299999,76.0019
0.00625,0.00425,0,0,0,4.873104855299999,75.4045
0.00625,0.0045,0,0,0,4.873104855299999,74.7398
0.00625,0.00475,0,0,0,4.873104855299999,74.132
0.00625,0.005,0,0,0,4.873104855299999,73.5452
0.00625,0.00525,0,0,0,4.873104855299999,72.9753
0.00625,0.0055,0,0,0,4.873104855299999,72.4364
0.00625,0.00575,0,0,0,4.873104855299999,71.9302
0.00625,0.006,0,0,0,4.873104855299999,71.4572
0.00625,0.00625,0,0,0,4.873104855299999,71.0165
0.00625,0.0065,0,0,0,4.873104855299999,70.6072
0.00625,0.00675,0,0,0,4.873104855299999,70.2332
0.00625,0.007,0,0,0,4.873104855299999,69.8846
0.00625,0.00725,0,0,0,4.873104855299999,69.5649
0.00625,0.0075,0,0,0,4.873104855299999,69.288
0.00625,0.00775,0,0,0,4.873104855299999,69.0602
0.0065,0.0,0,0,0,4.873104855299999,71.4036
0.0065,0.00025,0,0,0,4.873104855299999,72.3852
0.0065,0.0005,0,0,0,4.873104855299999,72.8577
0.0065,0.00075,0,0,0,4.873104855299999,73.4625
0.0065,0.001,0,0,0,4.873104855299999,74.1369
0.0065,0.00125,0,0,0,4.873104855299999,74.8768
0.0065,0.0015,0,0,0,4.873104855299999,75.6959
0.0065,0.00175,0,0,0,4.873104855299999,76.2662
0.0065,0.002,0,0,0,4.873104855299999,76.7731
0.0065,0.00225,0,0,0,4.873104855299999,77.0347
0.0065,0.0025,0,0,0,4.873104855299999,77.1001
0.0065,0.00275,0,0,0,4.873104855299999,76.9376
0.0065,0.003,0,0,0,4.873104855299999,76.7307
0.0065,0.00325,0,0,0,4.873104855299999,76.232
0.0065,0.0035,0,0,0,4.873104855299999,75.8713
0.0065,0.00375,0,0,0,4.873104855299999,75.3108
0.0065,0.004,0,0,0,4.873104855299999,74.7836
0.0065,0.00425,0,0,0,4.873104855299999,74.2949
0.0065,0.0045,0,0,0,4.873104855299999,73.7247
0.0065,0.00475,0,0,0,4.873104855299999,73.2028
0.0065,0.005,0,0,0,4.873104855299999,72.6862
0.0065,0.00525,0,0,0,4.873104855299999,72.1854
0.0065,0.0055,0,0,0,4.873104855299999,71.7057
0.0065,0.00575,0,0,0,4.873104855299999,71.2494
0.0065,0.006,0,0,0,4.873104855299999,70.818
0.0065,0.00625,0,0,0,4.873104855299999,70.4121
0.0065,0.0065,0,0,0,4.873104855299999,70.032
0.0065,0.00675,0,0,0,4.873104855299999,69.6832
0.0065,0.007,0,0,0,4.873104855299999,69.3516
0.0065,0.00725,0,0,0,4.873104855299999,69.0534
0.0065,0.0075,0,0,0,4.873104855299999,68.7915
0.0065,0.00775,0,0,0,4.873104855299999,68.5749
0.00675,0.0,0,0,0,4.873104855299999,70.9507
0.00675,0.00025,0,0,0,4.873104855299999,71.7652
0.00675,0.0005,0,0,0,4.873104855299999,72.1852
0.00675,0.00075,0,0,0,4.873104855299999,72.6926
0.00675,0.001,0,0,0,4.873104855299999,73.2466
0.00675,0.00125,0,0,0,4.873104855299999,73.8324
0.00675,0.0015,0,0,0,4.873104855299999,74.449
0.00675,0.00175,0,0,0,4.873104855299999,74.9092
0.00675,0.002,0,0,0,4.873104855299999,75.2842
0.00675,0.00225,0,0,0,4.873104855299999,75.5255
0.00675,0.0025,0,0,0,4.873104855299999,75.6004
0.00675,0.00275,0,0,0,4.873104855299999,75.5167
0.00675,0.003,0,0,0,4.873104855299999,75.332
0.00675,0.00325,0,0,0,4.873104855299999,75.0193
0.00675,0.0035,0,0,0,4.873104855299999,74.6857
0.00675,0.00375,0,0,0,4.873104855299999,74.2346
0.00675,0.004,0,0,0,4.873104855299999,73.8234
0.00675,0.00425,0,0,0,4.873104855299999,73.3963
0.00675,0.0045,0,0,0,4.873104855299999,72.9012
0.00675,0.00475,0,0,0,4.873104855299999,72.4444
0.00675,0.005,0,0,0,4.873104855299999,71.9926
0.00675,0.00525,0,0,0,4.873104855299999,71.544
0.00675,0.0055,0,0,0,4.873104855299999,71.1097
0.00675,0.00575,0,0,0.032,4.873104855299999,70.6925
0.00675,0.006,0,0,0.032,4.873104855299999,70.2945
0.00675,0.00625,0,0,0.0289,4.873104855299999,69.917
0.00675,0.0065,0,0,0.0289,4.873104855299999,69.561
0.00675,0.00675,0,0,0.0289,4.873104855299999,69.2324
0.00675,0.007,0,0,0.0289,4.873104855299999,68.9214
0.00675,0.00725,0,0,0,4.873104855299999,68.6347
0.00675,0.0075,0,0,0,4.873104855299999,68.3848
0.00675,0.00775,0,0,0,4.873104855299999,68.1766
0.007,0.0,0,0,0,4.873104855299999,70.324
0.007,0.00025,0,0,0,4.873104855299999,71.1496
0.007,0.0005,0,0,0,4.873104855299999,71.5084
0.007,0.00075,0,0,0,4.873104855299999,71.9332
0.007,0.001,0,0,0,4.873104855299999,72.398
0.007,0.00125,0,0,0,4.873104855299999,72.8712
0.007,0.0015,0,0,0,4.873104855299999,73.3349
0.007,0.00175,0,0,0,4.873104855299999,73.724
0.007,0.002,0,0,0,4.873104855299999,74.0161
0.007,0.00225,0,0,0,4.873104855299999,74.2295
0.007,0.0025,0,0,0,4.873104855299999,74.3035
0.007,0.00275,0,0,0,4.873104855299999,74.2665
0.007,0.003,0,0,0,4.873104855299999,74.1069
0.007,0.00325,0,0,0,4.873104855299999,73.9092
0.007,0.0035,0,0,0,4.873104855299999,73.6124
0.007,0.00375,0,0,0,4.873104855299999,73.262
0.007,0.004,0,0,0,4.873104855299999,72.9257
0.007,0.00425,0,0,0,4.873104855299999,72.5453
0.007,0.0045,0,0,0,4.873104855299999,72.1336
0.007,0.00475,0,0,0,4.873104855299999,71.7303
0.007,0.005,0,0,0,4.873104855299999,71.3304
0.007,0.00525,0,0,0,4.873104855299999,70.9286
0.007,0.0055,0,0,0,4.873104855299999,70.5356
0.007,0.00575,0,0,0.031,4.873104855299999,70.1546
0.007,0.006,0,0,0.031,4.873104855299999,69.7879
0.007,0.00625,0,0,0.0287,4.873104855299999,69.4372
0.007,0.0065,0,0,0.0287,4.873104855299999,69.1042
0.007,0.00675,0,0,0.0287,4.873104855299999,68.792
0.007,0.007,0,0,0.0287,4.873104855299999,68.5005
0.007,0.00725,0,0,0,4.873104855299999,68.2281
0.007,0.0075,0,0,0,4.873104855299999,67.9895
0.007,0.00775,0,0,0,4.873104855299999,67.7939
0.00725,0.0,0,0,0,4.873104855299999,69.8336
0.00725,0.00025,0,0,0,4.873104855299999,70.5239
0.00725,0.0005,0,0,0,4.873104855299999,70.8451
0.00725,0.00075,0,0,0,4.873104855299999,71.2084
0.00725,0.001,0,0,0,4.873104855299999,71.5942
0.00725,0.00125,0,0,0,4.873104855299999,71.9817
0.00725,0.0015,0,0,0,4.873104855299999,72.3704
0.00725,0.00175,0,0,0,4.873104855299999,72.6722
0.00725,0.002,0,0,0,4.873104855299999,72.9091
0.00725,0.00225,0,0,0,4.873104855299999,73.0898
0.00725,0.0025,0,0,0,4.873104855299999,73.1636
0.00725,0.00275,0,0,0,4.873104855299999,73.1511
0.00725,0.003,0,0,0,4.873104855299999,73.0447
0.00725,0.00325,0,0,0,4.873104855299999,72.8909
0.00725,0.0035,0,0,0,4.873104855299999,72.6623
0.00725,0.00375,0,0,0,4.873104855299999,72.3667
0.00725,0.004,0,0,0,4.873104855299999,72.0868
0.00725,0.00425,0,0,0,4.873104855299999,71.7706
0.00725,0.0045,0,0,0,4.873104855299999,71.4026
0.00725,0.00475,0,0,0,4.873104855299999,71.0505
0.00725,0.005,0,0,0,4.873104855299999,70.6979
0.00725,0.00525,0,0,0,4.873104855299999,70.3379
0.00725,0.0055,0,0,0,4.873104855299999,69.9825
0.00725,0.00575,0,0,0.028,4.873104855299999,69.6347
0.00725,0.006,0,0,0.028,4.873104855299999,69.297
0.00725,0.00625,0,0,0.0298,4.873104855299999,68.9716
0.00725,0.0065,0,0,0.0298,4.873104855299999,68.6602
0.00725,0.00675,0,0,0.0298,4.873104855299999,68.3685
0.00725,0.007,0,0,0.0298,4.873104855299999,68.0923
0.00725,0.00725,0,0,0,4.873104855299999,67.8314
0.00725,0.0075,0,0,0,4.873104855299999,67.6032
0.00725,0.00775,0,0,0,4.873104855299999,67.4125
0.0075,0.0,0,0,0,4.873104855299999,69.2754
0.0075,0.00025,0,0,0,4.873104855299999,69.9416
0.0075,0.0005,0,0,0,4.873104855299999,70.2259
0.0075,0.00075,0,0,0,4.873104855299999,70.5467
0.0075,0.001,0,0,0,4.873104855299999,70.8753
0.0075,0.00125,0,0,0,4.873104855299999,71.2032
0.0075,0.0015,0,0,0,4.873104855299999,71.5337
0.0075,0.00175,0,0,0,4.873104855299999,71.7774
0.0075,0.002,0,0,0,4.873104855299999,71.982
0.0075,0.00225,0,0,0,4.873104855299999,72.1288
0.0075,0.0025,0,0,0,4.873104855299999,72.2028
0.0075,0.00275,0,0,0,4.873104855299999,72.2016
0.0075,0.003,0,0,0,4.873104855299999,72.1405
0.0075,0.00325,0,0,0,4.873104855299999,72.0045
0.0075,0.0035,0,0,0,4.873104855299999,71.8377
0.0075,0.00375,0,0,0,4.873104855299999,71.5889
0.0075,0.004,0,0,0,4.873104855299999,71.3447
0.0075,0.00425,0,0,0,4.873104855299999,71.0773
0.0075,0.0045,0,0,0,4.873104855299999,70.7533
0.0075,0.00475,0,0,0,4.873104855299999,70.4428
0.0075,0.005,0,0,0,4.873104855299999,70.1258
0.0075,0.00525,0,0,0,4.873104855299999,69.8012
0.0075,0.0055,0,0,0,4.873104855299999,69.4778
0.0075,0.00575,0,0,0.0278,4.873104855299999,69.1586
0.0075,0.006,0,0,0.0278,4.873104855299999,68.8462
0.0075,0.00625,0,0,0.0278,4.873104855299999,68.5429
0.0075,0.0065,0,0,0.0278,4.873104855299999,68.2507
0.0075,0.00675,0,0,0.0278,4.873104855299999,67.9759
0.0075,0.007,0,0,0.0278,4.873104855299999,67.7113
0.0075,0.00725,0,0,0,4.873104855299999,67.4635
0.0075,0.0075,0,0,0,4.873104855299999,67.2443
0.0075,0.00775,0,0,0,4.873104855299999,67.0589
0.00775,0.0,0,0,0,4.873104855299999,68.7899
0.00775,0.00025,0,0,0,4.873104855299999,69.43
0.00775,0.0005,0,0,0,4.873104855299999,69.6888
0.00775,0.00075,0,0,0,4.873104855299999,69.9758
0.00775,0.001,0,0,0,4.873104855299999,70.2654
0.00775,0.00125,0,0,0,4.873104855299999,70.5512
0.00775,0.0015,0,0,0,4.873104855299999,70.8368
0.00775,0.00175,0,0,0,4.873104855299999,71.0471
0.00775,0.002,0,0,0,4.873104855299999,71.2248
0.00775,0.00225,0,0,0,4.873104855299999,71.3552
0.00775,0.0025,0,0,0,4.873104855299999,71.4255
0.00775,0.00275,0,0,0,4.873104855299999,71.4331
0.00775,0.003,0,0,0,4.873104855299999,71.3888
0.00775,0.00325,0,0,0,4.873104855299999,71.2807
0.00775,0.0035,0,0,0,4.873104855299999,71.1428
0.00775,0.00375,0,0,0,4.873104855299999,70.9321
0.00775,0.004,0,0,0,4.873104855299999,70.7212
0.00775,0.00425,0,0,0,4.873104855299999,70.4872
0.00775,0.0045,0,0,0,4.873104855299999,70.2
0.00775,0.00475,0,0,0,4.873104855299999,69.9217
0.00775,0.005,0,0,0,4.873104855299999,69.6348
0.00775,0.00525,0,0,0,4.873104855299999,69.3386
0.00775,0.0055,0,0,0,4.873104855299999,69.0411
0.00775,0.00575,0,0,0.0312,4.873104855299999,68.7451
0.00775,0.006,0,0,0.0312,4.873104855299999,68.4535
0.00775,0.00625,0,0,0.0312,4.873104855299999,68.1685
0.00775,0.0065,0,0,0.0312,4.873104855299999,67.8921
0.00775,0.00675,0,0,0.0312,4.873104855299999,67.6306
0.00775,0.007,0,0,0.0312,4.873104855299999,67.3774
0.00775,0.00725,0,0,0,4.873104855299999,67.1389
0.00775,0.0075,0,0,0,4.873104855299999,66.9267
0.00775,0.00775,0,0,0,4.873104855299999,66.7461
0.008,0.0,0,0,0,4.873104855299999,68.3563
0.008,0.00025,0,0,0,4.873104855299999,68.9875
0.008,0.0005,0,0,0,4.873104855299999,69.2286
0.008,0.00075,0,0,0,4.873104855299999,69.4922
0.008,0.001,0,0,0,4.873104855299999,69.7551
0.008,0.00125,0,0,0,4.873104855299999,70.0121
0.008,0.0015,0,0,0,4.873104855299999,70.2673
0.008,0.00175,0,0,0,4.873104855299999,70.455
0.008,0.002,0,0,0,4.873104855299999,70.6143
0.008,0.00225,0,0,0,4.873104855299999,70.7332
0.008,0.0025,0,0,0,4.873104855299999,70.8004
0.008,0.00275,0,0,0,4.873104855299999,70.8135
0.008,0.003,0,0,0,4.873104855299999,70.7804
0.008,0.00325,0,0,0,4.873104855299999,70.6913
0.008,0.0035,0,0,0,4.873104855299999,70.574
0.008,0.00375,0,0,0,4.873104855299999,70.3909
0.008,0.004,0,0,0,4.873104855299999,70.2048
0.008,0.00425,0,0,0,4.873104855299999,69.9958
0.008,0.0045,0,0,0,4.873104855299999,69.7365
0.008,0.00475,0,0,0,4.873104855299999,69.4829
0.008,0.005,0,0,0,4.873104855299999,69.2195
0.008,0.00525,0,0,0,4.873104855299999,68.9456
0.008,0.0055,0,0,0,4.873104855299999,68.6685
0.008,0.00575,0,0,0.0321,4.873104855299999,68.3911
0.008,0.006,0,0,0.0321,4.873104855299999,68.1161
0.008,0.00625,0,0,0.0321,4.873104855299999,67.8457
0.008,0.0065,0,0,0.0321,4.873104855299999,67.5821
0.008,0.00675,0,0,0.0321,4.873104855299999,67.3314
0.008,0.007,0,0,0.0321,4.873104855299999,67.0871
0.008,0.00725,0,0,0,4.873104855299999,66.8557
0.008,0.0075,0,0,0,4.873104855299999,66.6486
0.008,0.00775,0,0,0,4.873104855299999,66.4712
0.00825,0.0,0,0,0,4.873104855299999,68.0106
0.00825,0.00025,0,0,0,4.873104855299999,68.6191
0.00825,0.0005,0,0,0,4.873104855299999,68.8567
0.00825,0.00075,0,0,0,4.873104855299999,69.1101
0.00825,0.001,0,0,0,4.873104855299999,69.3529
0.00825,0.00125,0,0,0,4.873104855299999,69.5923
0.00825,0.0015,0,0,0,4.873104855299999,69.8362
0.00825,0.00175,0,0,0,4.873104855299999,70.0011
0.00825,0.002,0,0,0,4.873104855299999,70.1524
0.00825,0.00225,0,0,0,4.873104855299999,70.2563
0.00825,0.0025,0,0,0,4.873104855299999,70.3253
0.00825,0.00275,0,0,0,4.873104855299999,70.3386
0.00825,0.003,0,0,0,4.873104855299999,70.3266
0.00825,0.00325,0,0,0,4.873104855299999,70.2334
0.00825,0.0035,0,0,0,4.873104855299999,70.1461
0.00825,0.00375,0,0,0,4.873104855299999,69.9759
0.00825,0.004,0,0,0,4.873104855299999,69.8022
0.00825,0.00425,0,0,0,4.873104855299999,69.617
0.00825,0.0045,0,0,0,4.873104855299999,69.3702
0.00825,0.00475,0,0,0,4.873104855299999,69.1363
0.00825,0.005,0,0,0,4.873104855299999,68.889
0.00825,0.00525,0,0,0,4.873104855299999,68.6311
0.00825,0.0055,0,0,0,4.873104855299999,68.3689
0.00825,0.00575,0,0,0.0322,4.873104855299999,68.1051
0.00825,0.006,0,0,0.0322,4.873104855299999,67.8424
0.00825,0.00625,0,0,0.0289,4.873104855299999,67.583
0.00825,0.0065,0,0,0.0289,4.873104855299999,67.3289
0.00825,0.00675,0,0,0.0289,4.873104855299999,67.088
0.00825,0.007,0,0,0.0289,4.873104855299999,66.848
0.00825,0.00725,0,0,0,4.873104855299999,66.6218
0.00825,0.0075,0,0,0,4.873104855299999,66.4177
0.00825,0.00775,0,0,0,4.873104855299999,66.2361


==> figs/src/power-temp-ir/ml_raw_data_34.csv <==
0.0,0.0,0,0,0,5.8477258263600005,75.1813
0.00025,0.0,0,0,0,5.8477258263600005,75.4809
0.00025,0.00025,0,0,0,5.8477258263600005,76.1843
0.0,0.00025,0,0,0,5.8477258263600005,75.3773
0.00025,0.0005,0,0,0,5.8477258263600005,76.4868
0.0,0.0005,0,0,0,5.8477258263600005,75.6886
0.00025,0.00075,0,0,0,5.8477258263600005,76.8298
0.0,0.00075,0,0,0,5.8477258263600005,75.9868
0.00025,0.001,0,0,0,5.8477258263600005,77.1876
0.0,0.001,0,0,0,5.8477258263600005,76.3758
0.00025,0.00125,0,0,0,5.8477258263600005,77.5752
0.0,0.00125,0,0,0,5.8477258263600005,76.7432
0.00025,0.0015,0,0,0,5.8477258263600005,78.0229
0.0,0.0015,0,0,0,5.8477258263600005,77.0062
0.00025,0.00175,0,0,0,5.8477258263600005,78.3978
0.0,0.00175,0,0,0,5.8477258263600005,77.5391
0.00025,0.002,0,0,0,5.8477258263600005,78.809
0.0,0.002,0,0,0,5.8477258263600005,77.8803
0.00025,0.00225,0,0,0,5.8477258263600005,79.2312
0.0,0.00225,0,0,0,5.8477258263600005,78.3552
0.00025,0.0025,0,0,0,5.8477258263600005,79.6737
0.0,0.0025,0,0,0,5.8477258263600005,78.7361
0.00025,0.00275,0,0,0,5.8477258263600005,80.1087
0.0,0.00275,0,0,0,5.8477258263600005,79.1684
0.00025,0.003,0,0,0,5.8477258263600005,80.512
0.0,0.003,0,0,0,5.8477258263600005,79.3094
0.00025,0.00325,0,0,0,5.8477258263600005,80.951
0.0,0.00325,0,0,0,5.8477258263600005,79.9994
0.00025,0.0035,0,0,0,5.8477258263600005,81.3682
0.0,0.0035,0,0,0,5.8477258263600005,80.1055
0.00025,0.00375,0,0,0,5.8477258263600005,81.8505
0.0,0.00375,0,0,0,5.8477258263600005,80.6513
0.00025,0.004,0,0,0,5.8477258263600005,82.2617
0.0,0.004,0,0,0,5.8477258263600005,81.1712
0.00025,0.00425,0,0,0,5.8477258263600005,82.7015
0.0,0.00425,0,0,0,5.8477258263600005,81.4676
0.00025,0.0045,0,0,0,5.8477258263600005,83.2162
0.0,0.0045,0,0,0,5.8477258263600005,82.0307
0.00025,0.00475,0,0,0,5.8477258263600005,83.718
0.0,0.00475,0,0,0,5.8477258263600005,82.4683
0.00025,0.005,0,0,0,5.8477258263600005,84.241
0.0,0.005,0,0,0,5.8477258263600005,82.9685
0.00025,0.00525,0,0,0,5.8477258263600005,84.7994
0.0,0.00525,0,0,0,5.8477258263600005,83.4544
0.00025,0.0055,0,0,0,5.8477258263600005,85.3672
0.0,0.0055,0,0,0,5.8477258263600005,83.9359
0.00025,0.00575,0,0,0,5.8477258263600005,85.9165
0.0,0.00575,0,0,0,5.8477258263600005,84.3882
0.00025,0.006,0,0,0,5.8477258263600005,86.4008
0.0,0.006,0,0,0,5.8477258263600005,84.7746
0.00025,0.00625,0,0,0,5.8477258263600005,86.7619
0.0,0.00625,0,0,0,5.8477258263600005,85.0526
0.00025,0.0065,0,0,0,5.8477258263600005,86.9497
0.0,0.0065,0,0,0,5.8477258263600005,85.1856
0.00025,0.00675,0,0,0,5.8477258263600005,86.9479
0.0,0.00675,0,0,0,5.8477258263600005,85.1089
0.00025,0.007,0,0,0,5.8477258263600005,86.7351
0.0,0.007,0,0,0,5.8477258263600005,84.9857
0.00025,0.00725,0,0,0,5.8477258263600005,86.3612
0.0,0.00725,0,0,0,5.8477258263600005,84.6026
0.00025,0.0075,0,0,0,5.8477258263600005,85.8749
0.0,0.0075,0,0,0,5.8477258263600005,84.1361
0.00025,0.00775,0,0,0,5.8477258263600005,85.3444
0.0,0.00775,0,0,0,5.8477258263600005,83.6717
0.0005,0.0,0,0,0,5.8477258263600005,75.8449
0.0005,0.00025,0,0,0,5.8477258263600005,76.5579
0.0005,0.0005,0,0,0,5.8477258263600005,76.858
0.0005,0.00075,0,0,0,5.8477258263600005,77.2042
0.0005,0.001,0,0,0,5.8477258263600005,77.576
0.0005,0.00125,0,0,0,5.8477258263600005,77.9755
0.0005,0.0015,0,0,0,5.8477258263600005,78.429
0.0005,0.00175,0,0,0,5.8477258263600005,78.8281
0.0005,0.002,0,0,0,5.8477258263600005,79.2516
0.0005,0.00225,0,0,0,5.8477258263600005,79.6989
0.0005,0.0025,0,0,0,5.8477258263600005,80.151
0.0005,0.00275,0,0,0,5.8477258263600005,80.6019
0.0005,0.003,0,0,0,5.8477258263600005,81.0021
0.0005,0.00325,0,0,0,5.8477258263600005,81.4734
0.0005,0.0035,0,0,0,5.8477258263600005,81.8791
0.0005,0.00375,0,0,0,5.8477258263600005,82.3756
0.0005,0.004,0,0,0,5.8477258263600005,82.8069
0.0005,0.00425,0,0,0,5.8477258263600005,83.2521
0.0005,0.0045,0,0,0,5.8477258263600005,83.7905
0.0005,0.00475,0,0,0,5.8477258263600005,84.3189
0.0005,0.005,0,0,0,5.8477258263600005,84.8882
0.0005,0.00525,0,0,0,5.8477258263600005,85.5098
0.0005,0.0055,0,0,0,5.8477258263600005,86.1681
0.0005,0.00575,0,0,0,5.8477258263600005,86.8377
0.0005,0.006,0,0,0,5.8477258263600005,87.4597
0.0005,0.00625,0,0,0,5.8477258263600005,87.9394
0.0005,0.0065,0,0,0,5.8477258263600005,88.1946
0.0005,0.00675,0,0,0,5.8477258263600005,88.2008
0.0005,0.007,0,0,0,5.8477258263600005,87.9733
0.0005,0.00725,0,0,0,5.8477258263600005,87.524
0.0005,0.0075,0,0,0,5.8477258263600005,86.9311
0.0005,0.00775,0,0,0,5.8477258263600005,86.314
0.00075,0.0,0,0,0,5.8477258263600005,76.2742
0.00075,0.00025,0,0,0,5.8477258263600005,76.9952
0.00075,0.0005,0,0,0,5.8477258263600005,77.3025
0.00075,0.00075,0,0,0,5.8477258263600005,77.6609
0.00075,0.001,0,0,0,5.8477258263600005,78.0485
0.00075,0.00125,0,0,0,5.8477258263600005,78.4661
0.00075,0.0015,0,0,0,5.8477258263600005,78.9396
0.00075,0.00175,0,0,0,5.8477258263600005,79.3599
0.00075,0.002,0,0,0,5.8477258263600005,79.8053
0.00075,0.00225,0,0,0,5.8477258263600005,80.2746
0.00075,0.0025,0,0,0,5.8477258263600005,80.7466
0.00075,0.00275,0,0,0,5.8477258263600005,81.2156
0.00075,0.003,0,0,0,5.8477258263600005,81.631
0.00075,0.00325,0,0,0,5.8477258263600005,82.1164
0.00075,0.0035,0,0,0,5.8477258263600005,82.5314
0.00075,0.00375,0,0,0,5.8477258263600005,83.0355
0.00075,0.004,0,0,0,5.8477258263600005,83.4757
0.00075,0.00425,0,0,0,5.8477258263600005,83.9313
0.00075,0.0045,0,0,0,5.8477258263600005,84.4857
0.00075,0.00475,0,0,0,5.8477258263600005,85.0438
0.00075,0.005,0,0,0,5.8477258263600005,85.663
0.00075,0.00525,0,0,0,5.8477258263600005,86.3665
0.00075,0.0055,0,0,0,5.8477258263600005,87.1545
0.00075,0.00575,0,0,0,5.8477258263600005,88.0204
0.00075,0.006,0,0,0,5.8477258263600005,88.9045
0.00075,0.00625,0,0,0,5.8477258263600005,89.6108
0.00075,0.0065,0,0,0,5.8477258263600005,89.9667
0.00075,0.00675,0,0,0,5.8477258263600005,89.9779
0.00075,0.007,0,0,0,5.8477258263600005,89.7104
0.00075,0.00725,0,0,0,5.8477258263600005,89.1468
0.00075,0.0075,0,0,0,5.8477258263600005,88.3321
0.00075,0.00775,0,0,0,5.8477258263600005,87.4954
0.001,0.0,0,0,0,5.8477258263600005,76.7624
0.001,0.00025,0,0,0,5.8477258263600005,77.4849
0.001,0.0005,0,0,0,5.8477258263600005,77.8056
0.001,0.00075,0,0,0,5.8477258263600005,78.1817
0.001,0.001,0,0,0,5.8477258263600005,78.5889
0.001,0.00125,0,0,0,5.8477258263600005,79.0301
0.001,0.0015,0,0,0,5.8477258263600005,79.5341
0.001,0.00175,0,0,0,5.8477258263600005,79.9779
0.001,0.002,0,0,0,5.8477258263600005,80.451
0.001,0.00225,0,0,0,5.8477258263600005,80.9471
0.001,0.0025,0,0,0,5.8477258263600005,81.4467
0.001,0.00275,0,0,0,5.8477258263600005,81.9392
0.001,0.003,0,0,0,5.8477258263600005,82.3745
0.001,0.00325,0,0,0,5.8477258263600005,82.8719
0.001,0.0035,0,0,0,5.8477258263600005,83.2985
0.001,0.00375,0,0,0,5.8477258263600005,83.8073
0.001,0.004,0,0,0,5.8477258263600005,84.247
0.001,0.00425,0,0,0,5.8477258263600005,84.706
0.001,0.0045,0,0,0,5.8477258263600005,85.2696
0.001,0.00475,0,0,0,5.8477258263600005,85.8501
0.001,0.005,0,0,0,5.8477258263600005,86.5144
0.001,0.00525,0,0,0,5.8477258263600005,87.3044
0.001,0.0055,0,0,0,5.8477258263600005,88.2459
0.001,0.00575,0,0,0,5.8477258263600005,89.3864
0.001,0.006,0.047953125000000006,0.001584,0,5.8477258263600005,90.8555
0.001,0.00625,0.04021875,0.004488,0,5.8477258263600005,92.0751
0.001,0.0065,0.02242453092,0.004488,0,5.8477258263600005,92.4993
0.001,0.00675,0.006347344080000001,0.00594,0,5.8477258263600005,92.4058
0.001,0.007,0.04818515592000001,0.001584,0,5.8477258263600005,92.1497
0.001,0.00725,0.046287655920000004,0.003036,0,5.8477258263600005,91.5209
0.001,0.0075,0,0,0,5.8477258263600005,90.1603
0.001,0.00775,0,0,0,5.8477258263600005,88.7812
0.00125,0.0,0,0,0,5.8477258263600005,77.2804
0.00125,0.00025,0,0,0,5.8477258263600005,78.0227
0.00125,0.0005,0,0,0,5.8477258263600005,78.3599
0.00125,0.00075,0,0,0,5.8477258263600005,78.758
0.00125,0.001,0,0,0,5.8477258263600005,79.1912
0.00125,0.00125,0,0,0,5.8477258263600005,79.6625
0.00125,0.0015,0,0,0,5.8477258263600005,80.2027
0.00125,0.00175,0,0,0,5.8477258263600005,80.679
0.00125,0.002,0,0,0,5.8477258263600005,81.187
0.00125,0.00225,0,0,0,5.8477258263600005,81.7189
0.00125,0.0025,0,0,0,5.8477258263600005,82.2524
0.00125,0.00275,0,0,0,5.8477258263600005,82.7745
0.00125,0.003,0,0,0,5.8477258263600005,83.2312
0.00125,0.00325,0,0,0,5.8477258263600005,83.7452
0.00125,0.0035,0,0,0,5.8477258263600005,84.1785
0.00125,0.00375,0,0,0,5.8477258263600005,84.6856
0.00125,0.004,0,0,0,5.8477258263600005,85.1179
0.00125,0.00425,0,0,0,5.8477258263600005,85.5671
0.00125,0.0045,0,0,0,5.8477258263600005,86.1232
0.00125,0.00475,0,0,0,5.8477258263600005,86.7092
0.00125,0.005,0,0,0,5.8477258263600005,87.402
0.00125,0.00525,0,0,0,5.8477258263600005,88.2615
0.00125,0.0055,0,0,0,5.8477258263600005,89.3411
0.00125,0.00575,0,0,0,5.8477258263600005,90.7452
0.00125,0.006,0.050015625,0.00594,0,5.8477258263600005,92.8125
0.00125,0.00625,0.026296875,0.011484,0,5.8477258263600005,94.5312
0.00125,0.0065,0.05053125000000001,0.003036,0,5.8477258263600005,95.1598
0.00125,0.00675,0.05053125000000001,0.003036,0,5.8477258263600005,95.1769
0.00125,0.007,0.04595250000000001,0.001584,0,5.8477258263600005,94.7558
0.00125,0.00725,0.048015,0.00594,0,5.8477258263600005,93.784
0.00125,0.0075,0,0,0,5.8477258263600005,91.8303
0.00125,0.00775,0,0,0,5.8477258263600005,89.9261
0.0015,0.0,0,0,0,5.8477258263600005,77.8277
0.0015,0.00025,0,0,0,5.8477258263600005,78.5976
0.0015,0.0005,0,0,0,5.8477258263600005,78.9556
0.0015,0.00075,0,0,0,5.8477258263600005,79.381
0.0015,0.001,0,0,0,5.8477258263600005,79.8466
0.0015,0.00125,0,0,0,5.8477258263600005,80.3552
0.0015,0.0015,0,0,0,5.8477258263600005,80.9399
0.0015,0.00175,0,0,0,5.8477258263600005,81.4569
0.0015,0.002,0,0,0,5.8477258263600005,82.0085
0.0015,0.00225,0,0,0,5.8477258263600005,82.5855
0.0015,0.0025,0,0,0,5.8477258263600005,83.1622
0.0015,0.00275,0,0,0,5.8477258263600005,83.7222
0.0015,0.003,0,0,0,5.8477258263600005,84.2057
0.0015,0.00325,0,0,0,5.8477258263600005,84.7392
0.0015,0.0035,0,0,0,5.8477258263600005,85.1769
0.0015,0.00375,0,0,0,5.8477258263600005,85.6737
0.0015,0.004,0,0,0,5.8477258263600005,86.0854
0.0015,0.00425,0,0,0,5.8477258263600005,86.507
0.0015,0.0045,0,0,0,5.8477258263600005,87.0298
0.0015,0.00475,0,0,0,5.8477258263600005,87.5929
0.0015,0.005,0,0,0,5.8477258263600005,88.2814
0.0015,0.00525,0,0,0,5.8477258263600005,89.1696
0.0015,0.0055,0,0,0,5.8477258263600005,90.3295
0.0015,0.00575,0,0,0,5.8477258263600005,91.8846
0.0015,0.006,0.034546875000000005,0.012012000000000002,0,5.8477258263600005,94.1628
0.0015,0.00625,0.022171875,0.001584,0,5.8477258263600005,96.0387
0.0015,0.0065,0.05109843816,0.0056760000000000005,0,5.8477258263600005,96.9704
0.0015,0.00675,0.044859375,0.010824000000000002,0,5.8477258263600005,97.2643
0.0015,0.007,0.043900313159999996,0.00594,0,5.8477258263600005,96.5072
0.0015,0.00725,0,0,0,5.8477258263600005,94.7823
0.0015,0.0075,0,0,0,5.8477258263600005,92.5182
0.0015,0.00775,0,0,0,5.8477258263600005,90.671
0.00175,0.0,0,0,0,5.8477258263600005,78.3986
0.00175,0.00025,0,0,0,5.8477258263600005,79.2033
0.00175,0.0005,0,0,0,5.8477258263600005,79.5869
0.00175,0.00075,0,0,0,5.8477258263600005,80.0457
0.00175,0.001,0,0,0,5.8477258263600005,80.5505
0.00175,0.00125,0,0,0,5.8477258263600005,81.1045
0.00175,0.0015,0,0,0,5.8477258263600005,81.744
0.00175,0.00175,0,0,0,5.8477258263600005,82.3107
0.00175,0.002,0,0,0,5.8477258263600005,82.9166
0.00175,0.00225,0,0,0,5.8477258263600005,83.5506
0.00175,0.0025,0,0,0,5.8477258263600005,84.1829
0.00175,0.00275,0,0,0,5.8477258263600005,84.7927
0.00175,0.003,0,0,0,5.8477258263600005,85.3118
0.00175,0.00325,0,0,0,5.8477258263600005,85.8702
0.00175,0.0035,0,0,0,5.8477258263600005,86.3113
0.00175,0.00375,0,0,0,5.8477258263600005,86.7872
0.00175,0.004,0,0,0,5.8477258263600005,87.1613
0.00175,0.00425,0,0,0,5.8477258263600005,87.5308
0.00175,0.0045,0,0,0,5.8477258263600005,87.9845
0.00175,0.00475,0,0,0,5.8477258263600005,88.485
0.00175,0.005,0,0,0,5.8477258263600005,89.1229
0.00175,0.00525,0,0,0,5.8477258263600005,89.9834
0.00175,0.0055,0,0,0,5.8477258263600005,91.1497
0.00175,0.00575,0,0,0,5.8477258263600005,92.7499
0.00175,0.006,0.035578125,0.010824000000000002,0,5.8477258263600005,95.0815
0.00175,0.00625,0.048984375000000004,0.001584,0,5.8477258263600005,97.1096
0.00175,0.0065,0.045844219080000005,0.001584,0,5.8477258263600005,98.1014
0.00175,0.00675,0.043028905920000006,0.012936,0,5.8477258263600005,98.2726
0.00175,0.007,0.037764375,0.001584,0,5.8477258263600005,97.2762
0.00175,0.00725,0,0,0,5.8477258263600005,95.054
0.00175,0.0075,0,0,0,5.8477258263600005,92.6724
0.00175,0.00775,0,0,0,5.8477258263600005,91.038
0.002,0.0,0,0,0,5.8477258263600005,78.9878
0.002,0.00025,0,0,0,5.8477258263600005,79.8345
0.002,0.0005,0,0,0,5.8477258263600005,80.2487
0.002,0.00075,0,0,0,5.8477258263600005,80.7477
0.002,0.001,0,0,0,5.8477258263600005,81.2997
0.002,0.00125,0,0,0,5.8477258263600005,81.9085
0.002,0.0015,0,0,0,5.8477258263600005,82.614
0.002,0.00175,0,0,0,5.8477258263600005,83.2415
0.002,0.002,0,0,0,5.8477258263600005,83.9142
0.002,0.00225,0,0,0,5.8477258263600005,84.6201
0.002,0.0025,0,0,0,5.8477258263600005,85.3251
0.002,0.00275,0,0,0,5.8477258263600005,86.0024
0.002,0.003,0,0,0,5.8477258263600005,86.5717
0.002,0.00325,0,0,0,5.8477258263600005,87.1662
0.002,0.0035,0,0,0,5.8477258263600005,87.6114
0.002,0.00375,0,0,0,5.8477258263600005,88.0547
0.002,0.004,0,0,0,5.8477258263600005,88.3697
0.002,0.00425,0,0,0,5.8477258263600005,88.6551
0.002,0.0045,0,0,0,5.8477258263600005,88.9923
0.002,0.00475,0,0,0,5.8477258263600005,89.3785
0.002,0.005,0,0,0,5.8477258263600005,89.9079
0.002,0.00525,0,0,0,5.8477258263600005,90.6739
0.002,0.0055,0,0,0,5.8477258263600005,91.7689
0.002,0.00575,0,0,0,5.8477258263600005,93.3275
0.002,0.006,0.048984375000000004,0.001584,0,5.8477258263600005,95.6717
0.002,0.00625,0.043028905920000006,0.012936,0,5.8477258263600005,97.8269
0.002,0.0065,0.05146968816,0.00594,0,5.8477258263600005,98.7187
0.002,0.00675,0.011967655920000002,0.001584,0,5.8477258263600005,98.4609
0.002,0.007,0.042869063160000005,0.00594,0,5.8477258263600005,97.3352
0.002,0.00725,0,0,0,5.8477258263600005,95.1629
0.002,0.0075,0,0,0,5.8477258263600005,92.7394
0.002,0.00775,0,0,0,5.8477258263600005,91.1268
0.00225,0.0,0,0,0,5.8477258263600005,79.5905
0.00225,0.00025,0,0,0,5.8477258263600005,80.4858
0.00225,0.0005,0,0,0,5.8477258263600005,80.9363
0.00225,0.00075,0,0,0,5.8477258263600005,81.483
0.00225,0.001,0,0,0,5.8477258263600005,82.0916
0.00225,0.00125,0,0,0,5.8477258263600005,82.766
0.00225,0.0015,0,0,0,5.8477258263600005,83.5509
0.00225,0.00175,0,0,0,5.8477258263600005,84.2516
0.00225,0.002,0,0,0,5.8477258263600005,85.0059
0.00225,0.00225,0,0,0,5.8477258263600005,85.8018
0.00225,0.0025,0,0,0,5.8477258263600005,86.602
0.00225,0.00275,0,0,0,5.8477258263600005,87.3742
0.00225,0.003,0,0,0,5.8477258263600005,88.019
0.00225,0.00325,0,0,0,5.8477258263600005,88.6711
0.00225,0.0035,0,0,0,5.8477258263600005,89.1254
0.00225,0.00375,0,0,0,5.8477258263600005,89.5228
0.00225,0.004,0,0,0,5.8477258263600005,89.7522
0.00225,0.00425,0,0,0,5.8477258263600005,89.9127
0.00225,0.0045,0,0,0,5.8477258263600005,90.0703
0.00225,0.00475,0,0,0,5.8477258263600005,90.2752
0.00225,0.005,0,0,0,5.8477258263600005,90.6261
0.00225,0.00525,0,0,0,5.8477258263600005,91.2231
0.00225,0.0055,0,0,0,5.8477258263600005,92.1634
0.00225,0.00575,0,0,0,5.8477258263600005,93.5819
0.00225,0.006,0.043312500000000004,0.004488,0,5.8477258263600005,95.8073
0.00225,0.00625,0.04038375,0.010296,0,5.8477258263600005,97.8469
0.00225,0.0065,0.017582813160000002,0.010824000000000002,0,5.8477258263600005,98.5472
0.00225,0.00675,0.050644688160000007,0.00594,0,5.8477258263600005,98.2247
0.00225,0.007,0.04704046908,0.012012000000000002,0,5.8477258263600005,97.2429
0.00225,0.00725,0,0,0,5.8477258263600005,95.0609
0.00225,0.0075,0,0,0,5.8477258263600005,92.5454
0.00225,0.00775,0,0,0,5.8477258263600005,90.9417
0.0025,0.0,0,0,0,5.8477258263600005,80.2012
0.0025,0.00025,0,0,0,5.8477258263600005,81.1514
0.0025,0.0005,0,0,0,5.8477258263600005,81.6444
0.0025,0.00075,0,0,0,5.8477258263600005,82.2478
0.0025,0.001,0,0,0,5.8477258263600005,82.9237
0.0025,0.00125,0,0,0,5.8477258263600005,83.6766
0.0025,0.0015,0,0,0,5.8477258263600005,84.5561
0.0025,0.00175,0,0,0,5.8477258263600005,85.3439
0.0025,0.002,0,0,0,5.8477258263600005,86.1958
0.0025,0.00225,0,0,0,5.8477258263600005,87.1024
0.0025,0.0025,0,0,0,5.8477258263600005,88.0268
0.0025,0.00275,0,0,0,5.8477258263600005,88.9355
0.0025,0.003,0,0,0,5.8477258263600005,89.702
0.0025,0.00325,0,0,0,5.8477258263600005,90.4543
0.0025,0.0035,0,0,0,5.8477258263600005,90.9282
0.0025,0.00375,0,0,0,5.8477258263600005,91.2635
0.0025,0.004,0,0,0,5.8477258263600005,91.3766
0.0025,0.00425,0,0,0,5.8477258263600005,91.3608
0.0025,0.0045,0,0,0,5.8477258263600005,91.2501
0.0025,0.00475,0,0,0,5.8477258263600005,91.1827
0.0025,0.005,0,0,0,5.8477258263600005,91.2717
0.0025,0.00525,0,0,0,5.8477258263600005,91.6203
0.0025,0.0055,0,0,0,5.8477258263600005,92.32
0.0025,0.00575,0,0,0,5.8477258263600005,93.4923
0.0025,0.006,0.04228125,0.007128000000000001,0,5.8477258263600005,95.4561
0.0025,0.00625,0.03862031316,0.004488,0,5.8477258263600005,97.2114
0.0025,0.0065,0.05089218816,0.001584,0,5.8477258263600005,97.7831
0.0025,0.00675,0.040280625,0.012012000000000002,0,5.8477258263600005,97.6662
0.0025,0.007,0.044720155920000004,0.010824000000000002,0,5.8477258263600005,96.7818
0.0025,0.00725,0,0,0,5.8477258263600005,94.4997
0.0025,0.0075,0,0,0,5.8477258263600005,92.0064
0.0025,0.00775,0,0,0,5.8477258263600005,90.4652
0.00275,0.0,0,0,0,5.8477258263600005,80.8129
0.00275,0.00025,0,0,0,5.8477258263600005,81.8238
0.00275,0.0005,0,0,0,5.8477258263600005,82.3665
0.00275,0.00075,0,0,0,5.8477258263600005,83.0368
0.00275,0.001,0,0,0,5.8477258263600005,83.7934
0.00275,0.00125,0,0,0,5.8477258263600005,84.6403
0.00275,0.0015,0,0,0,5.8477258263600005,85.6326
0.00275,0.00175,0,0,0,5.8477258263600005,86.5229
0.00275,0.002,0,0,0,5.8477258263600005,87.4882
0.00275,0.00225,0,0,0,5.8477258263600005,88.5248
0.00275,0.0025,0,0,0,5.8477258263600005,89.6048
0.00275,0.00275,0,0,0,5.8477258263600005,90.7112
0.00275,0.003,0,0,0,5.8477258263600005,91.6925
0.00275,0.00325,0,0,0,5.8477258263600005,92.6369
0.00275,0.0035,0,0,0,5.8477258263600005,93.1426
0.00275,0.00375,0,0,0,5.8477258263600005,93.3837
0.00275,0.004,0,0,0,5.8477258263600005,93.3533
0.00275,0.00425,0,0,0,5.8477258263600005,93.1071
0.00275,0.0045,0,0,0,5.8477258263600005,92.5844
0.00275,0.00475,0,0,0,5.8477258263600005,92.1037
0.00275,0.005,0,0,0,5.8477258263600005,91.8339
0.00275,0.00525,0,0,0,5.8477258263600005,91.8596
0.00275,0.0055,0,0,0,5.8477258263600005,92.2408
0.00275,0.00575,0,0,0,5.8477258263600005,93.0606
0.00275,0.006,0.046921875,0.003036,0,5.8477258263600005,94.6197
0.00275,0.00625,0.02031046908,0.00594,0,5.8477258263600005,95.9194
0.00275,0.0065,0.047025,0.001584,0,5.8477258263600005,96.3716
0.00275,0.00675,0.03496453092,0.010824000000000002,0,5.8477258263600005,96.2885
0.00275,0.007,0.04816968816,0.001584,0,5.8477258263600005,95.3709
0.00275,0.00725,0,0,0,5.8477258263600005,93.3082
0.00275,0.0075,0,0,0,5.8477258263600005,91.0813
0.00275,0.00775,0,0,0,5.8477258263600005,89.7028
0.003,0.0,0,0,0,5.8477258263600005,81.4165
0.003,0.00025,0,0,0,5.8477258263600005,82.4933
0.003,0.0005,0,0,0,5.8477258263600005,83.0936
0.003,0.00075,0,0,0,5.8477258263600005,83.8432
0.003,0.001,0,0,0,5.8477258263600005,84.6967
0.003,0.00125,0,0,0,5.8477258263600005,85.658
0.003,0.0015,0,0,0,5.8477258263600005,86.7863
0.003,0.00175,0,0,0,5.8477258263600005,87.7961
0.003,0.002,0,0,0,5.8477258263600005,88.8881
0.003,0.00225,0,0,0,5.8477258263600005,90.0658
0.003,0.0025,0,0,0,5.8477258263600005,91.3204
0.003,0.00275,0,0,0,5.8477258263600005,92.6904
0.003,0.003,0.047953125000000006,0.001584,0,5.8477258263600005,94.144
0.003,0.00325,0.04021875,0.004488,0,5.8477258263600005,95.5783
0.003,0.0035,0.02242453092,0.004488,0,5.8477258263600005,96.0724
0.003,0.00375,0.006347344080000001,0.00594,0,5.8477258263600005,96.0706
0.003,0.004,0.04818515592000001,0.001584,0,5.8477258263600005,95.9392
0.003,0.00425,0.046287655920000004,0.003036,0,5.8477258263600005,95.509
0.003,0.0045,0,0,0,5.8477258263600005,94.2247
0.003,0.00475,0,0,0,5.8477258263600005,92.9959
0.003,0.005,0,0,0,5.8477258263600005,92.28
0.003,0.00525,0,0,0,5.8477258263600005,91.9375
0.003,0.0055,0,0,0,5.8477258263600005,91.9516
0.003,0.00575,0,0,0,5.8477258263600005,92.3254
0.003,0.006,0,0,0,5.8477258263600005,93.1555
0.003,0.00625,0,0,0,5.8477258263600005,93.8044
0.003,0.0065,0,0,0,5.8477258263600005,93.9687
0.003,0.00675,0,0,0,5.8477258263600005,93.7688
0.003,0.007,0,0,0,5.8477258263600005,92.9569
0.003,0.00725,0,0,0,5.8477258263600005,91.4467
0.003,0.0075,0,0,0,5.8477258263600005,89.8309
0.003,0.00775,0,0,0,5.8477258263600005,88.7122
0.00325,0.0,0,0,0,5.8477258263600005,81.9999
0.00325,0.00025,0,0,0,5.8477258263600005,83.1467
0.00325,0.0005,0,0,0,5.8477258263600005,83.813
0.00325,0.00075,0,0,0,5.8477258263600005,84.6563
0.00325,0.001,0,0,0,5.8477258263600005,85.628
0.00325,0.00125,0,0,0,5.8477258263600005,86.7319
0.00325,0.0015,0,0,0,5.8477258263600005,88.0297
0.00325,0.00175,0,0,0,5.8477258263600005,89.1811
0.00325,0.002,0,0,0,5.8477258263600005,90.4098
0.00325,0.00225,0,0,0,5.8477258263600005,91.7227
0.00325,0.0025,0,0,0,5.8477258263600005,93.1309
0.00325,0.00275,0,0,0,5.8477258263600005,94.7316
0.00325,0.003,0.050015625,0.00594,0,5.8477258263600005,96.6365
0.00325,0.00325,0.026296875,0.011484,0,5.8477258263600005,98.5097
0.00325,0.0035,0.05053125000000001,0.003036,0,5.8477258263600005,99.0707
0.00325,0.00375,0.05053125000000001,0.003036,0,5.8477258263600005,99.0473
0.00325,0.004,0.04595250000000001,0.001584,0,5.8477258263600005,98.6192
0.00325,0.00425,0.048015,0.00594,0,5.8477258263600005,97.7299
0.00325,0.0045,0,0,0,5.8477258263600005,95.6337
0.00325,0.00475,0,0,0,5.8477258263600005,93.6764
0.00325,0.005,0,0,0,5.8477258263600005,92.545
0.00325,0.00525,0,0,0,5.8477258263600005,91.8521
0.00325,0.0055,0,0,0,5.8477258263600005,91.5091
0.00325,0.00575,0,0,0,5.8477258263600005,91.4459
0.00325,0.006,0,0,0,5.8477258263600005,91.5649
0.00325,0.00625,0,0,0,5.8477258263600005,91.6514
0.00325,0.0065,0,0,0,5.8477258263600005,91.538
0.00325,0.00675,0,0,0,5.8477258263600005,91.1653
0.00325,0.007,0,0,0,5.8477258263600005,90.4689
0.00325,0.00725,0,0,0,5.8477258263600005,89.4881
0.00325,0.0075,0,0,0,5.8477258263600005,88.4596
0.00325,0.00775,0,0,0,5.8477258263600005,87.6027
0.0035,0.0,0,0,0,5.8477258263600005,82.5474
0.0035,0.00025,0,0,0,5.8477258263600005,83.7664
0.0035,0.0005,0,0,0,5.8477258263600005,84.5066
0.0035,0.00075,0,0,0,5.8477258263600005,85.4593
0.0035,0.001,0,0,0,5.8477258263600005,86.5759
0.0035,0.00125,0,0,0,5.8477258263600005,87.8643
0.0035,0.0015,0,0,0,5.8477258263600005,89.3888
0.0035,0.00175,0,0,0,5.8477258263600005,90.7186
0.0035,0.002,0,0,0,5.8477258263600005,92.0921
0.0035,0.00225,0,0,0,5.8477258263600005,93.5151
0.0035,0.0025,0,0,0,5.8477258263600005,95.0146
0.0035,0.00275,0,0,0,5.8477258263600005,96.7013
0.0035,0.003,0.034546875000000005,0.012012000000000002,0,5.8477258263600005,98.6748
0.0035,0.00325,0.022171875,0.001584,0,5.8477258263600005,100.537
0.0035,0.0035,0.05109843816,0.0056760000000000005,0,5.8477258263600005,101.198
0.0035,0.00375,0.044859375,0.010824000000000002,0,5.8477258263600005,101.314
0.0035,0.004,0.043900313159999996,0.00594,0,5.8477258263600005,100.405
0.0035,0.00425,0,0,0,5.8477258263600005,98.6566
0.0035,0.0045,0,0,0,5.8477258263600005,96.0393
0.0035,0.00475,0,0,0,5.8477258263600005,93.963
0.0035,0.005,0,0,0,5.8477258263600005,92.5747
0.0035,0.00525,0,0,0,5.8477258263600005,91.6073
0.0035,0.0055,0,0,0,5.8477258263600005,90.9704
0.0035,0.00575,0,0,0,5.8477258263600005,90.573
0.0035,0.006,0,0,0,5.8477258263600005,90.3168
0.0035,0.00625,0,0,0,5.8477258263600005,90.0816
0.0035,0.0065,0,0,0,5.8477258263600005,89.7643
0.0035,0.00675,0,0,0,5.8477258263600005,89.3122
0.0035,0.007,0,0,0,5.8477258263600005,88.6883
0.0035,0.00725,0,0,0,5.8477258263600005,87.9289
0.0035,0.0075,0,0,0,5.8477258263600005,87.1565
0.0035,0.00775,0,0,0,5.8477258263600005,86.4813
0.00375,0.0,0,0,0,5.8477258263600005,83.0397
0.00375,0.00025,0,0,0,5.8477258263600005,84.3299
0.00375,0.0005,0,0,0,5.8477258263600005,85.1492
0.00375,0.00075,0,0,0,5.8477258263600005,86.2247
0.00375,0.001,0,0,0,5.8477258263600005,87.5157
0.00375,0.00125,0,0,0,5.8477258263600005,89.0507
0.00375,0.0015,0,0,0,5.8477258263600005,90.918
0.00375,0.00175,0,0,0,5.8477258263600005,92.5018
0.00375,0.002,0,0,0,5.8477258263600005,94.0262
0.00375,0.00225,0,0,0,5.8477258263600005,95.5114
0.00375,0.0025,0,0,0,5.8477258263600005,97.0307
0.00375,0.00275,0,0,0,5.8477258263600005,98.6652
0.00375,0.003,0.035578125,0.010824000000000002,0,5.8477258263600005,100.47
0.00375,0.00325,0.048984375000000004,0.001584,0,5.8477258263600005,102.179
0.00375,0.0035,0.045844219080000005,0.001584,0,5.8477258263600005,102.694
0.00375,0.00375,0.043028905920000006,0.012936,0,5.8477258263600005,102.465
0.00375,0.004,0.037764375,0.001584,0,5.8477258263600005,101.179
0.00375,0.00425,0,0,0,5.8477258263600005,98.827
0.00375,0.0045,0,0,0,5.8477258263600005,95.9174
0.00375,0.00475,0,0,0,5.8477258263600005,93.9075
0.00375,0.005,0,0,0,5.8477258263600005,92.3757
0.00375,0.00525,0,0,0,5.8477258263600005,91.2159
0.00375,0.0055,0,0,0,5.8477258263600005,90.3627
0.00375,0.00575,0,0,0,5.8477258263600005,89.7306
0.00375,0.006,0,0,0,5.8477258263600005,89.2367
0.00375,0.00625,0,0,0,5.8477258263600005,88.798
0.00375,0.0065,0,0,0,5.8477258263600005,88.3445
0.00375,0.00675,0,0,0,5.8477258263600005,87.8399
0.00375,0.007,0,0,0,5.8477258263600005,87.2519
0.00375,0.00725,0,0,0,5.8477258263600005,86.6041
0.00375,0.0075,0,0,0,5.8477258263600005,85.9685
0.00375,0.00775,0,0,0,5.8477258263600005,85.408
0.004,0.0,0,0,0,5.8477258263600005,83.4543
0.004,0.00025,0,0,0,5.8477258263600005,84.81
0.004,0.0005,0,0,0,5.8477258263600005,85.7078
0.004,0.00075,0,0,0,5.8477258263600005,86.9102
0.004,0.001,0,0,0,5.8477258263600005,88.3944
0.004,0.00125,0,0,0,5.8477258263600005,90.244
0.004,0.0015,0.047953125000000006,0.001584,0,5.8477258263600005,92.7994
0.004,0.00175,0.04021875,0.004488,0,5.8477258263600005,94.8681
0.004,0.002,0.02242453092,0.004488,0,5.8477258263600005,96.4855
0.004,0.00225,0.006347344080000001,0.00594,0,5.8477258263600005,97.8781
0.004,0.0025,0.04818515592000001,0.001584,0,5.8477258263600005,99.413
0.004,0.00275,0.046287655920000004,0.003036,0,5.8477258263600005,100.973
0.004,0.003,0.048984375000000004,0.001584,0,5.8477258263600005,102.301
0.004,0.00325,0.043028905920000006,0.012936,0,5.8477258263600005,103.484
0.004,0.0035,0.05146968816,0.00594,0,5.8477258263600005,103.659
0.004,0.00375,0.011967655920000002,0.001584,0,5.8477258263600005,102.74
0.004,0.004,0.042869063160000005,0.00594,0,5.8477258263600005,101.211
0.004,0.00425,0,0,0,5.8477258263600005,98.8012
0.004,0.0045,0,0,0,5.8477258263600005,95.7218
0.004,0.00475,0,0,0,5.8477258263600005,93.6174
0.004,0.005,0,0,0,5.8477258263600005,91.9811
0.004,0.00525,0,0,0,5.8477258263600005,90.6931
0.004,0.0055,0,0,0,5.8477258263600005,89.694
0.004,0.00575,0,0,0,5.8477258263600005,88.9059
0.004,0.006,0,0,0,5.8477258263600005,88.2593
0.004,0.00625,0,0,0,5.8477258263600005,87.6908
0.004,0.0065,0,0,0,5.8477258263600005,87.1489
0.004,0.00675,0,0,0,5.8477258263600005,86.6082
0.004,0.007,0,0,0,5.8477258263600005,86.0369
0.004,0.00725,0,0,0,5.8477258263600005,85.4494
0.004,0.0075,0,0,0,5.8477258263600005,84.8926
0.004,0.00775,0,0,0,5.8477258263600005,84.4049
0.00425,0.0,0,0,0,5.8477258263600005,83.7681
0.00425,0.00025,0,0,0,5.8477258263600005,85.1781
0.00425,0.0005,0,0,0,5.8477258263600005,86.1445
0.00425,0.00075,0,0,0,5.8477258263600005,87.4603
0.00425,0.001,0,0,0,5.8477258263600005,89.1214
0.00425,0.00125,0,0,0,5.8477258263600005,91.2671
0.00425,0.0015,0.050015625,0.00594,0,5.8477258263600005,94.5108
0.00425,0.00175,0.026296875,0.011484,0,5.8477258263600005,97.0285
0.00425,0.002,0.05053125000000001,0.003036,0,5.8477258263600005,98.8392
0.00425,0.00225,0.05053125000000001,0.003036,0,5.8477258263600005,100.324
0.00425,0.0025,0.04595250000000001,0.001584,0,5.8477258263600005,101.639
0.00425,0.00275,0.048015,0.00594,0,5.8477258263600005,102.77
0.00425,0.003,0.043312500000000004,0.004488,0,5.8477258263600005,103.483
0.00425,0.00325,0.04038375,0.010296,0,5.8477258263600005,103.93
0.00425,0.0035,0.017582813160000002,0.010824000000000002,0,5.8477258263600005,103.702
0.00425,0.00375,0.050644688160000007,0.00594,0,5.8477258263600005,102.538
0.00425,0.004,0.04704046908,0.012012000000000002,0,5.8477258263600005,101.044
0.00425,0.00425,0,0,0,5.8477258263600005,98.5434
0.00425,0.0045,0,0,0,5.8477258263600005,95.2758
0.00425,0.00475,0,0,0,5.8477258263600005,93.1014
0.00425,0.005,0,0,0,5.8477258263600005,91.4073
0.00425,0.00525,0,0,0,5.8477258263600005,90.049
0.00425,0.0055,0,0,0,5.8477258263600005,88.9649
0.00425,0.00575,0,0,0,5.8477258263600005,88.0829
0.00425,0.006,0,0,0,5.8477258263600005,87.3433
0.00425,0.00625,0,0,0,5.8477258263600005,86.6955
0.00425,0.0065,0,0,0,5.8477258263600005,86.0991
0.00425,0.00675,0,0,0,5.8477258263600005,85.5358
0.00425,0.007,0,0,0,5.8477258263600005,84.9738
0.00425,0.00725,0,0,0,5.8477258263600005,84.4223
0.00425,0.0075,0,0,0,5.8477258263600005,83.9145
0.00425,0.00775,0,0,0,5.8477258263600005,83.4751
0.0045,0.0,0,0,0,5.8477258263600005,83.9597
0.0045,0.00025,0,0,0,5.8477258263600005,85.4073
0.0045,0.0005,0,0,0,5.8477258263600005,86.4235
0.0045,0.00075,0,0,0,5.8477258263600005,87.8216
0.0045,0.001,0,0,0,5.8477258263600005,89.6067
0.0045,0.00125,0,0,0,5.8477258263600005,91.9362
0.0045,0.0015,0.034546875000000005,0.012012000000000002,0,5.8477258263600005,95.4279
0.0045,0.00175,0.022171875,0.001584,0,5.8477258263600005,98.0816
0.0045,0.002,0.05109843816,0.0056760000000000005,0,5.8477258263600005,100.155
0.0045,0.00225,0.044859375,0.010824000000000002,0,5.8477258263600005,101.865
0.0045,0.0025,0.043900313159999996,0.00594,0,5.8477258263600005,102.736
0.0045,0.00275,0,0,0,5.8477258263600005,102.952
0.0045,0.003,0.04228125,0.007128000000000001,0,5.8477258263600005,103.146
0.0045,0.00325,0.03862031316,0.004488,0,5.8477258263600005,103.372
0.0045,0.0035,0.05089218816,0.001584,0,5.8477258263600005,102.944
0.0045,0.00375,0.040280625,0.012012000000000002,0,5.8477258263600005,101.921
0.0045,0.004,0.044720155920000004,0.010824000000000002,0,5.8477258263600005,100.45
0.0045,0.00425,0,0,0,5.8477258263600005,97.7935
0.0045,0.0045,0,0,0,5.8477258263600005,94.4969
0.0045,0.00475,0,0,0,5.8477258263600005,92.3431
0.0045,0.005,0,0,0,5.8477258263600005,90.6599
0.0045,0.00525,0,0,0,5.8477258263600005,89.2907
0.0045,0.0055,0,0,0,5.8477258263600005,88.1757
0.0045,0.00575,0,0,0,5.8477258263600005,87.2498
0.0045,0.006,0,0,0,5.8477258263600005,86.4624
0.0045,0.00625,0,0,0,5.8477258263600005,85.7721
0.0045,0.0065,0,0,0,5.8477258263600005,85.1466
0.0045,0.00675,0,0,0,5.8477258263600005,84.5726
0.0045,0.007,0,0,0,5.8477258263600005,84.019
0.0045,0.00725,0,0,0,5.8477258263600005,83.4923
0.0045,0.0075,0,0,0,5.8477258263600005,83.0181
0.0045,0.00775,0,0,0,5.8477258263600005,82.6129
0.00475,0.0,0,0,0,5.8477258263600005,84.0131
0.00475,0.00025,0,0,0,5.8477258263600005,85.4774
0.00475,0.0005,0,0,0,5.8477258263600005,86.5185
0.00475,0.00075,0,0,0,5.8477258263600005,87.9581
0.00475,0.001,0,0,0,5.8477258263600005,89.8039
0.00475,0.00125,0,0,0,5.8477258263600005,92.215
0.00475,0.0015,0.035578125,0.010824000000000002,0,5.8477258263600005,95.7789
0.00475,0.00175,0.048984375000000004,0.001584,0,5.8477258263600005,98.5671
0.00475,0.002,0.045844219080000005,0.001584,0,5.8477258263600005,100.657
0.00475,0.00225,0.043028905920000006,0.012936,0,5.8477258263600005,102.149
0.00475,0.0025,0.037764375,0.001584,0,5.8477258263600005,102.619
0.00475,0.00275,0,0,0,5.8477258263600005,102.093
0.00475,0.003,0.046921875,0.003036,0,5.8477258263600005,101.837
0.00475,0.00325,0.02031046908,0.00594,0,5.8477258263600005,101.869
0.00475,0.0035,0.047025,0.001584,0,5.8477258263600005,101.337
0.00475,0.00375,0.03496453092,0.010824000000000002,0,5.8477258263600005,100.356
0.00475,0.004,0.04816968816,0.001584,0,5.8477258263600005,98.8378
0.00475,0.00425,0,0,0,5.8477258263600005,96.3659
0.00475,0.0045,0,0,0,5.8477258263600005,93.342
0.00475,0.00475,0,0,0,5.8477258263600005,91.3437
0.00475,0.005,0,0,0,5.8477258263600005,89.7521
0.00475,0.00525,0,0,0,5.8477258263600005,88.4301
0.00475,0.0055,0,0,0,5.8477258263600005,87.331
0.00475,0.00575,0,0,0,5.8477258263600005,86.4015
0.00475,0.006,0,0,0,5.8477258263600005,85.6007
0.00475,0.00625,0,0,0,5.8477258263600005,84.8957
0.00475,0.0065,0,0,0,5.8477258263600005,84.2609
0.00475,0.00675,0,0,0,5.8477258263600005,83.6868
0.00475,0.007,0,0,0,5.8477258263600005,83.1438
0.00475,0.00725,0,0,0,5.8477258263600005,82.6375
0.00475,0.0075,0,0,0,5.8477258263600005,82.189
0.00475,0.00775,0,0,0,5.8477258263600005,81.8101
0.005,0.0,0,0,0,5.8477258263600005,83.9196
0.005,0.00025,0,0,0,5.8477258263600005,85.3779
0.005,0.0005,0,0,0,5.8477258263600005,86.416
0.005,0.00075,0,0,0,5.8477258263600005,87.8527
0.005,0.001,0,0,0,5.8477258263600005,89.6973
0.005,0.00125,0,0,0,5.8477258263600005,92.1112
0.005,0.0015,0.048984375000000004,0.001584,0,5.8477258263600005,95.7072
0.005,0.00175,0.043028905920000006,0.012936,0,5.8477258263600005,98.6012
0.005,0.002,0.05146968816,0.00594,0,5.8477258263600005,100.545
0.005,0.00225,0.011967655920000002,0.001584,0,5.8477258263600005,101.484
0.005,0.0025,0.042869063160000005,0.00594,0,5.8477258263600005,101.631
0.005,0.00275,0,0,0,5.8477258263600005,100.825
0.005,0.003,0,0,0,5.8477258263600005,99.9645
0.005,0.00325,0,0,0,5.8477258263600005,99.3687
0.005,0.0035,0,0,0,5.8477258263600005,98.6237
0.005,0.00375,0,0,0,5.8477258263600005,97.5476
0.005,0.004,0,0,0,5.8477258263600005,96.1586
0.005,0.00425,0,0,0,5.8477258263600005,94.2141
0.005,0.0045,0,0,0,5.8477258263600005,91.8663
0.005,0.00475,0,0,0,5.8477258263600005,90.1495
0.005,0.005,0,0,0,5.8477258263600005,88.7167
0.005,0.00525,0,0,0,5.8477258263600005,87.4882
0.005,0.0055,0,0,0,5.8477258263600005,86.4414
0.005,0.00575,0,0,0,5.8477258263600005,85.5389
0.005,0.006,0,0,0,5.8477258263600005,84.7507
0.005,0.00625,0,0,0,5.8477258263600005,84.052
0.005,0.0065,0,0,0,5.8477258263600005,83.4229
0.005,0.00675,0,0,0,5.8477258263600005,82.8578
0.005,0.007,0,0,0,5.8477258263600005,82.329
0.005,0.00725,0,0,0,5.8477258263600005,81.842
0.005,0.0075,0,0,0,5.8477258263600005,81.4154
0.005,0.00775,0,0,0,5.8477258263600005,81.0581
0.00525,0.0,0,0,0,5.8477258263600005,83.6602
0.00525,0.00025,0,0,0,5.8477258263600005,85.1155
0.00525,0.0005,0,0,0,5.8477258263600005,86.1179
0.00525,0.00075,0,0,0,5.8477258263600005,87.5062
0.00525,0.001,0,0,0,5.8477258263600005,89.2903
0.00525,0.00125,0,0,0,5.8477258263600005,91.623
0.00525,0.0015,0.043312500000000004,0.004488,0,5.8477258263600005,95.0985
0.00525,0.00175,0.04038375,0.010296,0,5.8477258263600005,97.8876
0.00525,0.002,0.017582813160000002,0.010824000000000002,0,5.8477258263600005,99.59
0.00525,0.00225,0.050644688160000007,0.00594,0,5.8477258263600005,100.356
0.00525,0.0025,0.04704046908,0.012012000000000002,0,5.8477258263600005,100.453
0.00525,0.00275,0,0,0,5.8477258263600005,99.3273
0.00525,0.003,0,0,0,5.8477258263600005,97.8142
0.00525,0.00325,0,0,0,5.8477258263600005,96.7073
0.00525,0.0035,0,0,0,5.8477258263600005,95.7699
0.00525,0.00375,0,0,0,5.8477258263600005,94.583
0.00525,0.004,0,0,0,5.8477258263600005,93.3671
0.00525,0.00425,0,0,0,5.8477258263600005,91.9403
0.00525,0.0045,0,0,0,5.8477258263600005,90.2799
0.00525,0.00475,0,0,0,5.8477258263600005,88.8649
0.00525,0.005,0,0,0,5.8477258263600005,87.6154
0.00525,0.00525,0,0,0,5.8477258263600005,86.504
0.00525,0.0055,0,0,0,5.8477258263600005,85.5316
0.00525,0.00575,0,0,0,5.8477258263600005,84.6764
0.00525,0.006,0,0,0,5.8477258263600005,83.9188
0.00525,0.00625,0,0,0,5.8477258263600005,83.2411
0.00525,0.0065,0,0,0,5.8477258263600005,82.629
0.00525,0.00675,0,0,0,5.8477258263600005,82.0785
0.00525,0.007,0,0,0,5.8477258263600005,81.5688
0.00525,0.00725,0,0,0,5.8477258263600005,81.1012
0.00525,0.0075,0,0,0,5.8477258263600005,80.6946
0.00525,0.00775,0,0,0,5.8477258263600005,80.3584
0.0055,0.0,0,0,0,5.8477258263600005,83.1029
0.0055,0.00025,0,0,0,5.8477258263600005,84.6586
0.0055,0.0005,0,0,0,5.8477258263600005,85.5814
0.0055,0.00075,0,0,0,5.8477258263600005,86.8734
0.0055,0.001,0,0,0,5.8477258263600005,88.5268
0.0055,0.00125,0,0,0,5.8477258263600005,90.6771
0.0055,0.0015,0.04228125,0.007128000000000001,0,5.8477258263600005,93.8024
0.0055,0.00175,0.03862031316,0.004488,0,5.8477258263600005,96.3637
0.0055,0.002,0.05089218816,0.001584,0,5.8477258263600005,97.9203
0.0055,0.00225,0.040280625,0.012012000000000002,0,5.8477258263600005,98.7637
0.0055,0.0025,0.044720155920000004,0.010824000000000002,0,5.8477258263600005,98.7944
0.0055,0.00275,0,0,0,5.8477258263600005,97.3474
0.0055,0.003,0,0,0,5.8477258263600005,95.6707
0.0055,0.00325,0,0,0,5.8477258263600005,94.2659
0.0055,0.0035,0,0,0,5.8477258263600005,93.3779
0.0055,0.00375,0,0,0,5.8477258263600005,92.1995
0.0055,0.004,0,0,0,5.8477258263600005,91.0585
0.0055,0.00425,0,0,0,5.8477258263600005,89.9331
0.0055,0.0045,0,0,0,5.8477258263600005,88.6322
0.0055,0.00475,0,0,0,5.8477258263600005,87.4728
0.0055,0.005,0,0,0,5.8477258263600005,86.3943
0.0055,0.00525,0,0,0,5.8477258263600005,85.4143
0.0055,0.0055,0,0,0,5.8477258263600005,84.5335
0.0055,0.00575,0,0,0,5.8477258263600005,83.7425
0.0055,0.006,0,0,0,5.8477258263600005,83.0307
0.0055,0.00625,0,0,0,5.8477258263600005,82.387
0.0055,0.0065,0,0,0,5.8477258263600005,81.802
0.0055,0.00675,0,0,0,5.8477258263600005,81.2759
0.0055,0.007,0,0,0,5.8477258263600005,80.7825
0.0055,0.00725,0,0,0,5.8477258263600005,80.3419
0.0055,0.0075,0,0,0,5.8477258263600005,79.956
0.0055,0.00775,0,0,0,5.8477258263600005,79.6375
0.00575,0.0,0,0,0,5.8477258263600005,82.8045
0.00575,0.00025,0,0,0,5.8477258263600005,84.1149
0.00575,0.0005,0,0,0,5.8477258263600005,84.9838
0.00575,0.00075,0,0,0,5.8477258263600005,86.1565
0.00575,0.001,0,0,0,5.8477258263600005,87.6252
0.00575,0.00125,0,0,0,5.8477258263600005,89.5091
0.00575,0.0015,0.046921875,0.003036,0,5.8477258263600005,92.3476
0.00575,0.00175,0.02031046908,0.00594,0,5.8477258263600005,94.4231
0.00575,0.002,0.047025,0.001584,0,5.8477258263600005,95.7957
0.00575,0.00225,0.03496453092,0.010824000000000002,0,5.8477258263600005,96.6352
0.00575,0.0025,0.04816968816,0.001584,0,5.8477258263600005,96.5455
0.00575,0.00275,0,0,0,5.8477258263600005,95.1782
0.00575,0.003,0,0,0,5.8477258263600005,93.5663
0.00575,0.00325,0,0,0,5.8477258263600005,92.3127
0.00575,0.0035,0,0,0,5.8477258263600005,91.3704
0.00575,0.00375,0,0,0,5.8477258263600005,90.2805
0.00575,0.004,0,0,0,5.8477258263600005,89.3363
0.00575,0.00425,0,0,0,5.8477258263600005,88.3675
0.00575,0.0045,0,0,0,5.8477258263600005,87.2622
0.00575,0.00475,0,0,0,5.8477258263600005,86.2772
0.00575,0.005,0,0,0,5.8477258263600005,85.3484
0.00575,0.00525,0,0,0,5.8477258263600005,84.4746
0.00575,0.0055,0,0,0,5.8477258263600005,83.6738
0.00575,0.00575,0,0,0,5.8477258263600005,82.9427
0.00575,0.006,0,0,0,5.8477258263600005,82.2761
0.00575,0.00625,0,0,0,5.8477258263600005,81.6675
0.00575,0.0065,0,0,0,5.8477258263600005,81.1107
0.00575,0.00675,0,0,0,5.8477258263600005,80.6085
0.00575,0.007,0,0,0,5.8477258263600005,80.1411
0.00575,0.00725,0,0,0,5.8477258263600005,79.7153
0.00575,0.0075,0,0,0,5.8477258263600005,79.3471
0.00575,0.00775,0,0,0,5.8477258263600005,79.0424
0.006,0.0,0,0,0,5.8477258263600005,82.2116
0.006,0.00025,0,0,0,5.8477258263600005,83.4415
0.006,0.0005,0,0,0,5.8477258263600005,84.2166
0.006,0.00075,0,0,0,5.8477258263600005,85.2393
0.006,0.001,0,0,0,5.8477258263600005,86.4829
0.006,0.00125,0,0,0,5.8477258263600005,88.0079
0.006,0.0015,0,0,0,5.8477258263600005,90.0902
0.006,0.00175,0,0,0,5.8477258263600005,91.5901
0.006,0.002,0,0,0,5.8477258263600005,92.6608
0.006,0.00225,0,0,0,5.8477258263600005,93.3312
0.006,0.0025,0,0,0,5.8477258263600005,93.2786
0.006,0.00275,0,0,0,5.8477258263600005,92.3896
0.006,0.003,0,0,0,5.8477258263600005,91.2954
0.006,0.00325,0,0,0,5.8477258263600005,90.2839
0.006,0.0035,0,0,0,5.8477258263600005,89.4677
0.006,0.00375,0,0,0,5.8477258263600005,88.507
0.006,0.004,0,0,0,5.8477258263600005,87.6858
0.006,0.00425,0,0,0,5.8477258263600005,86.8571
0.006,0.0045,0,0,0,5.8477258263600005,85.9183
0.006,0.00475,0,0,0,5.8477258263600005,85.0756
0.006,0.005,0,0,0,5.8477258263600005,84.2691
0.006,0.00525,0,0,0,5.8477258263600005,83.497
0.006,0.0055,0,0,0,5.8477258263600005,82.7771
0.006,0.00575,0,0,0,5.8477258263600005,82.1097
0.006,0.006,0,0,0,5.8477258263600005,81.4932
0.006,0.00625,0,0,0,5.8477258263600005,80.9246
0.006,0.0065,0,0,0,5.8477258263600005,80.4004
0.006,0.00675,0,0,0,5.8477258263600005,79.9253
0.006,0.007,0,0,0,5.8477258263600005,79.4818
0.006,0.00725,0,0,0,5.8477258263600005,79.0774
0.006,0.0075,0,0,0,5.8477258263600005,78.7276
0.006,0.00775,0,0,0,5.8477258263600005,78.4382
0.00625,0.0,0,0,0,5.8477258263600005,81.5377
0.00625,0.00025,0,0,0,5.8477258263600005,82.7057
0.00625,0.0005,0,0,0,5.8477258263600005,83.3804
0.00625,0.00075,0,0,0,5.8477258263600005,84.2476
0.00625,0.001,0,0,0,5.8477258263600005,85.2681
0.00625,0.00125,0,0,0,5.8477258263600005,86.4393
0.00625,0.0015,0,0,0,5.8477258263600005,87.775
0.00625,0.00175,0,0,0,5.8477258263600005,88.8061
0.00625,0.002,0,0,0,5.8477258263600005,89.5948
0.00625,0.00225,0,0,0,5.8477258263600005,90.065
0.00625,0.0025,0,0,0,5.8477258263600005,90.0816
0.00625,0.00275,0,0,0,5.8477258263600005,89.6833
0.00625,0.003,0,0,0,5.8477258263600005,89.0971
0.00625,0.00325,0,0,0,5.8477258263600005,88.3858
0.00625,0.0035,0,0,0,5.8477258263600005,87.7082
0.00625,0.00375,0,0,0,5.8477258263600005,86.902
0.00625,0.004,0,0,0,5.8477258263600005,86.2025
0.00625,0.00425,0,0,0,5.8477258263600005,85.4856
0.00625,0.0045,0,0,0,5.8477258263600005,84.688
0.00625,0.00475,0,0,0,5.8477258263600005,83.9586
0.00625,0.005,0,0,0,5.8477258263600005,83.2545
0.00625,0.00525,0,0,0,5.8477258263600005,82.5706
0.00625,0.0055,0,0,0,5.8477258263600005,81.9239
0.00625,0.00575,0,0,0,5.8477258263600005,81.3165
0.00625,0.006,0,0,0,5.8477258263600005,80.7488
0.00625,0.00625,0,0,0,5.8477258263600005,80.22
0.00625,0.0065,0,0,0,5.8477258263600005,79.7289
0.00625,0.00675,0,0,0,5.8477258263600005,79.28
0.00625,0.007,0,0,0,5.8477258263600005,78.8617
0.00625,0.00725,0,0,0,5.8477258263600005,78.4781
0.00625,0.0075,0,0,0,5.8477258263600005,78.1459
0.00625,0.00775,0,0,0,5.8477258263600005,77.8725
0.0065,0.0,0,0,0,5.8477258263600005,80.6845
0.0065,0.00025,0,0,0,5.8477258263600005,81.8625
0.0065,0.0005,0,0,0,5.8477258263600005,82.4295
0.0065,0.00075,0,0,0,5.8477258263600005,83.1552
0.0065,0.001,0,0,0,5.8477258263600005,83.9644
0.0065,0.00125,0,0,0,5.8477258263600005,84.8523
0.0065,0.0015,0,0,0,5.8477258263600005,85.8353
0.0065,0.00175,0,0,0,5.8477258263600005,86.5196
0.0065,0.002,0,0,0,5.8477258263600005,87.1279
0.0065,0.00225,0,0,0,5.8477258263600005,87.4418
0.0065,0.0025,0,0,0,5.8477258263600005,87.5203
0.0065,0.00275,0,0,0,5.8477258263600005,87.3253
0.0065,0.003,0,0,0,5.8477258263600005,87.0771
0.0065,0.00325,0,0,0,5.8477258263600005,86.4786
0.0065,0.0035,0,0,0,5.8477258263600005,86.0458
0.0065,0.00375,0,0,0,5.8477258263600005,85.3732
0.0065,0.004,0,0,0,5.8477258263600005,84.7406
0.0065,0.00425,0,0,0,5.8477258263600005,84.154
0.0065,0.0045,0,0,0,5.8477258263600005,83.4698
0.0065,0.00475,0,0,0,5.8477258263600005,82.8436
0.0065,0.005,0,0,0,5.8477258263600005,82.2236
0.0065,0.00525,0,0,0,5.8477258263600005,81.6227
0.0065,0.0055,0,0,0,5.8477258263600005,81.047
0.0065,0.00575,0,0,0,5.8477258263600005,80.4994
0.0065,0.006,0,0,0,5.8477258263600005,79.9818
0.0065,0.00625,0,0,0,5.8477258263600005,79.4948
0.0065,0.0065,0,0,0,5.8477258263600005,79.0387
0.0065,0.00675,0,0,0,5.8477258263600005,78.62
0.0065,0.007,0,0,0,5.8477258263600005,78.2221
0.0065,0.00725,0,0,0,5.8477258263600005,77.8643
0.0065,0.0075,0,0,0,5.8477258263600005,77.55
0.0065,0.00775,0,0,0,5.8477258263600005,77.29
0.00675,0.0,0,0,0,5.8477258263600005,80.141
0.00675,0.00025,0,0,0,5.8477258263600005,81.1184
0.00675,0.0005,0,0,0,5.8477258263600005,81.6224
0.00675,0.00075,0,0,0,5.8477258263600005,82.2313
0.00675,0.001,0,0,0,5.8477258263600005,82.8961
0.00675,0.00125,0,0,0,5.8477258263600005,83.5991
0.00675,0.0015,0,0,0,5.8477258263600005,84.339
0.00675,0.00175,0,0,0,5.8477258263600005,84.8912
0.00675,0.002,0,0,0,5.8477258263600005,85.3412
0.00675,0.00225,0,0,0,5.8477258263600005,85.6308
0.00675,0.0025,0,0,0,5.8477258263600005,85.7206
0.00675,0.00275,0,0,0,5.8477258263600005,85.6203
0.00675,0.003,0,0,0,5.8477258263600005,85.3986
0.00675,0.00325,0,0,0,5.8477258263600005,85.0233
0.00675,0.0035,0,0,0,5.8477258263600005,84.6231
0.00675,0.00375,0,0,0,5.8477258263600005,84.0818
0.00675,0.004,0,0,0,5.8477258263600005,83.5883
0.00675,0.00425,0,0,0,5.8477258263600005,83.0757
0.00675,0.0045,0,0,0,5.8477258263600005,82.4817
0.00675,0.00475,0,0,0,5.8477258263600005,81.9334
0.00675,0.005,0,0,0,5.8477258263600005,81.3914
0.00675,0.00525,0,0,0,5.8477258263600005,80.853
0.00675,0.0055,0,0,0,5.8477258263600005,80.3319
0.00675,0.00575,0,0,0.032,5.8477258263600005,79.8312
0.00675,0.006,0,0,0.032,5.8477258263600005,79.3536
0.00675,0.00625,0,0,0.0289,5.8477258263600005,78.9006
0.00675,0.0065,0,0,0.0289,5.8477258263600005,78.4734
0.00675,0.00675,0,0,0.0289,5.8477258263600005,78.079
0.00675,0.007,0,0,0.0289,5.8477258263600005,77.7058
0.00675,0.00725,0,0,0,5.8477258263600005,77.3618
0.00675,0.0075,0,0,0,5.8477258263600005,77.062
0.00675,0.00775,0,0,0,5.8477258263600005,76.8121
0.007,0.0,0,0,0,5.8477258263600005,79.389
0.007,0.00025,0,0,0,5.8477258263600005,80.3797
0.007,0.0005,0,0,0,5.8477258263600005,80.8103
0.007,0.00075,0,0,0,5.8477258263600005,81.32
0.007,0.001,0,0,0,5.8477258263600005,81.8778
0.007,0.00125,0,0,0,5.8477258263600005,82.4457
0.007,0.0015,0,0,0,5.8477258263600005,83.0021
0.007,0.00175,0,0,0,5.8477258263600005,83.469
0.007,0.002,0,0,0,5.8477258263600005,83.8195
0.007,0.00225,0,0,0,5.8477258263600005,84.0756
0.007,0.0025,0,0,0,5.8477258263600005,84.1644
0.007,0.00275,0,0,0,5.8477258263600005,84.12
0.007,0.003,0,0,0,5.8477258263600005,83.9284
0.007,0.00325,0,0,0,5.8477258263600005,83.6912
0.007,0.0035,0,0,0,5.8477258263600005,83.335
0.007,0.00375,0,0,0,5.8477258263600005,82.9146
0.007,0.004,0,0,0,5.8477258263600005,82.5111
0.007,0.00425,0,0,0,5.8477258263600005,82.0546
0.007,0.0045,0,0,0,5.8477258263600005,81.5605
0.007,0.00475,0,0,0,5.8477258263600005,81.0766
0.007,0.005,0,0,0,5.8477258263600005,80.5967
0.007,0.00525,0,0,0,5.8477258263600005,80.1145
0.007,0.0055,0,0,0,5.8477258263600005,79.643
0.007,0.00575,0,0,0.031,5.8477258263600005,79.1857
0.007,0.006,0,0,0.031,5.8477258263600005,78.7457
0.007,0.00625,0,0,0.0287,5.8477258263600005,78.3249
0.007,0.0065,0,0,0.0287,5.8477258263600005,77.9252
0.007,0.00675,0,0,0.0287,5.8477258263600005,77.5507
0.007,0.007,0,0,0.0287,5.8477258263600005,77.2008
0.007,0.00725,0,0,0,5.8477258263600005,76.8739
0.007,0.0075,0,0,0,5.8477258263600005,76.5876
0.007,0.00775,0,0,0,5.8477258263600005,76.3528
0.00725,0.0,0,0,0,5.8477258263600005,78.8004
0.00725,0.00025,0,0,0,5.8477258263600005,79.6289
0.00725,0.0005,0,0,0,5.8477258263600005,80.0142
0.00725,0.00075,0,0,0,5.8477258263600005,80.4503
0.00725,0.001,0,0,0,5.8477258263600005,80.9132
0.00725,0.00125,0,0,0,5.8477258263600005,81.3782
0.00725,0.0015,0,0,0,5.8477258263600005,81.8447
0.00725,0.00175,0,0,0,5.8477258263600005,82.2068
0.00725,0.002,0,0,0,5.8477258263600005,82.4911
0.00725,0.00225,0,0,0,5.8477258263600005,82.708
0.00725,0.0025,0,0,0,5.8477258263600005,82.7965
0.00725,0.00275,0,0,0,5.8477258263600005,82.7815
0.00725,0.003,0,0,0,5.8477258263600005,82.6538
0.00725,0.00325,0,0,0,5.8477258263600005,82.4693
0.00725,0.0035,0,0,0,5.8477258263600005,82.195
0.00725,0.00375,0,0,0,5.8477258263600005,81.8402
0.00725,0.004,0,0,0,5.8477258263600005,81.5044
0.00725,0.00425,0,0,0,5.8477258263600005,81.1249
0.00725,0.0045,0,0,0,5.8477258263600005,80.6833
0.00725,0.00475,0,0,0,5.8477258263600005,80.2609
0.00725,0.005,0,0,0,5.8477258263600005,79.8377
0.00725,0.00525,0,0,0,5.8477258263600005,79.4057
0.00725,0.0055,0,0,0,5.8477258263600005,78.9792
0.00725,0.00575,0,0,0.028,5.8477258263600005,78.5618
0.00725,0.006,0,0,0.028,5.8477258263600005,78.1566
0.00725,0.00625,0,0,0.0298,5.8477258263600005,77.766
0.00725,0.0065,0,0,0.0298,5.8477258263600005,77.3924
0.00725,0.00675,0,0,0.0298,5.8477258263600005,77.0424
0.00725,0.007,0,0,0.0298,5.8477258263600005,76.711
0.00725,0.00725,0,0,0,5.8477258263600005,76.3979
0.00725,0.0075,0,0,0,5.8477258263600005,76.1241
0.00725,0.00775,0,0,0,5.8477258263600005,75.8952
0.0075,0.0,0,0,0,5.8477258263600005,78.1307
0.0075,0.00025,0,0,0,5.8477258263600005,78.9302
0.0075,0.0005,0,0,0,5.8477258263600005,79.2713
0.0075,0.00075,0,0,0,5.8477258263600005,79.6563
0.0075,0.001,0,0,0,5.8477258263600005,80.0505
0.0075,0.00125,0,0,0,5.8477258263600005,80.4441
0.0075,0.0015,0,0,0,5.8477258263600005,80.8406
0.0075,0.00175,0,0,0,5.8477258263600005,81.1331
0.0075,0.002,0,0,0,5.8477258263600005,81.3785
0.0075,0.00225,0,0,0,5.8477258263600005,81.5548
0.0075,0.0025,0,0,0,5.8477258263600005,81.6435
0.0075,0.00275,0,0,0,5.8477258263600005,81.6421
0.0075,0.003,0,0,0,5.8477258263600005,81.5688
0.0075,0.00325,0,0,0,5.8477258263600005,81.4057
0.0075,0.0035,0,0,0,5.8477258263600005,81.2055
0.0075,0.00375,0,0,0,5.8477258263600005,80.9069
0.0075,0.004,0,0,0,5.8477258263600005,80.6138
0.0075,0.00425,0,0,0,5.8477258263600005,80.293
0.0075,0.0045,0,0,0,5.8477258263600005,79.9042
0.0075,0.00475,0,0,0,5.8477258263600005,79.5316
0.0075,0.005,0,0,0,5.8477258263600005,79.1511
0.0075,0.00525,0,0,0,5.8477258263600005,78.7616
0.0075,0.0055,0,0,0,5.8477258263600005,78.3736
0.0075,0.00575,0,0,0.0278,5.8477258263600005,77.9905
0.0075,0.006,0,0,0.0278,5.8477258263600005,77.6157
0.0075,0.00625,0,0,0.0278,5.8477258263600005,77.2517
0.0075,0.0065,0,0,0.0278,5.8477258263600005,76.9011
0.0075,0.00675,0,0,0.0278,5.8477258263600005,76.5713
0.0075,0.007,0,0,0.0278,5.8477258263600005,76.2537
0.0075,0.00725,0,0,0,5.8477258263600005,75.9564
0.0075,0.0075,0,0,0,5.8477258263600005,75.6933
0.0075,0.00775,0,0,0,5.8477258263600005,75.4709
0.00775,0.0,0,0,0,5.8477258263600005,77.5481
0.00775,0.00025,0,0,0,5.8477258263600005,78.3162
0.00775,0.0005,0,0,0,5.8477258263600005,78.6267
0.00775,0.00075,0,0,0,5.8477258263600005,78.9711
0.00775,0.001,0,0,0,5.8477258263600005,79.3187
0.00775,0.00125,0,0,0,5.8477258263600005,79.6616
0.00775,0.0015,0,0,0,5.8477258263600005,80.0044
0.00775,0.00175,0,0,0,5.8477258263600005,80.2568
0.00775,0.002,0,0,0,5.8477258263600005,80.47
0.00775,0.00225,0,0,0,5.8477258263600005,80.6265
0.00775,0.0025,0,0,0,5.8477258263600005,80.7108
0.00775,0.00275,0,0,0,5.8477258263600005,80.7199
0.00775,0.003,0,0,0,5.8477258263600005,80.6668
0.00775,0.00325,0,0,0,5.8477258263600005,80.537
0.00775,0.0035,0,0,0,5.8477258263600005,80.3716
0.00775,0.00375,0,0,0,5.8477258263600005,80.1187
0.00775,0.004,0,0,0,5.8477258263600005,79.8657
0.00775,0.00425,0,0,0,5.8477258263600005,79.5849
0.00775,0.0045,0,0,0,5.8477258263600005,79.2402
0.00775,0.00475,0,0,0,5.8477258263600005,78.9062
0.00775,0.005,0,0,0,5.8477258263600005,78.5619
0.00775,0.00525,0,0,0,5.8477258263600005,78.2065
0.00775,0.0055,0,0,0,5.8477258263600005,77.8495
0.00775,0.00575,0,0,0.0312,5.8477258263600005,77.4944
0.00775,0.006,0,0,0.0312,5.8477258263600005,77.1444
0.00775,0.00625,0,0,0.0312,5.8477258263600005,76.8024
0.00775,0.0065,0,0,0.0312,5.8477258263600005,76.4708
0.00775,0.00675,0,0,0.0312,5.8477258263600005,76.157
0.00775,0.007,0,0,0.0312,5.8477258263600005,75.8531
0.00775,0.00725,0,0,0,5.8477258263600005,75.5669
0.00775,0.0075,0,0,0,5.8477258263600005,75.3122
0.00775,0.00775,0,0,0,5.8477258263600005,75.0955
0.008,0.0,0,0,0,5.8477258263600005,77.0277
0.008,0.00025,0,0,0,5.8477258263600005,77.7852
0.008,0.0005,0,0,0,5.8477258263600005,78.0745
0.008,0.00075,0,0,0,5.8477258263600005,78.3908
0.008,0.001,0,0,0,5.8477258263600005,78.7063
0.008,0.00125,0,0,0,5.8477258263600005,79.0147
0.008,0.0015,0,0,0,5.8477258263600005,79.321
0.008,0.00175,0,0,0,5.8477258263600005,79.5462
0.008,0.002,0,0,0,5.8477258263600005,79.7374
0.008,0.00225,0,0,0,5.8477258263600005,79.88
0.008,0.0025,0,0,0,5.8477258263600005,79.9607
0.008,0.00275,0,0,0,5.8477258263600005,79.9763
0.008,0.003,0,0,0,5.8477258263600005,79.9366
0.008,0.00325,0,0,0,5.8477258263600005,79.8298
0.008,0.0035,0,0,0,5.8477258263600005,79.689
0.008,0.00375,0,0,0,5.8477258263600005,79.4692
0.008,0.004,0,0,0,5.8477258263600005,79.2459
0.008,0.00425,0,0,0,5.8477258263600005,78.9951
0.008,0.0045,0,0,0,5.8477258263600005,78.684
0.008,0.00475,0,0,0,5.8477258263600005,78.3797
0.008,0.005,0,0,0,5.8477258263600005,78.0636
0.008,0.00525,0,0,0,5.8477258263600005,77.7349
0.008,0.0055,0,0,0,5.8477258263600005,77.4024
0.008,0.00575,0,0,0.0321,5.8477258263600005,77.0695
0.008,0.006,0,0,0.0321,5.8477258263600005,76.7395
0.008,0.00625,0,0,0.0321,5.8477258263600005,76.4151
0.008,0.0065,0,0,0.0321,5.8477258263600005,76.0987
0.008,0.00675,0,0,0.0321,5.8477258263600005,75.7978
0.008,0.007,0,0,0.0321,5.8477258263600005,75.5047
0.008,0.00725,0,0,0,5.8477258263600005,75.2271
0.008,0.0075,0,0,0,5.8477258263600005,74.9785
0.008,0.00775,0,0,0,5.8477258263600005,74.7656
0.00825,0.0,0,0,0,5.8477258263600005,76.6129
0.00825,0.00025,0,0,0,5.8477258263600005,77.3431
0.00825,0.0005,0,0,0,5.8477258263600005,77.6282
0.00825,0.00075,0,0,0,5.8477258263600005,77.9323
0.00825,0.001,0,0,0,5.8477258263600005,78.2237
0.00825,0.00125,0,0,0,5.8477258263600005,78.5109
0.00825,0.0015,0,0,0,5.8477258263600005,78.8037
0.00825,0.00175,0,0,0,5.8477258263600005,79.0015
0.00825,0.002,0,0,0,5.8477258263600005,79.183
0.00825,0.00225,0,0,0,5.8477258263600005,79.3078
0.00825,0.0025,0,0,0,5.8477258263600005,79.3905
0.00825,0.00275,0,0,0,5.8477258263600005,79.4065
0.00825,0.003,0,0,0,5.8477258263600005,79.3921
0.00825,0.00325,0,0,0,5.8477258263600005,79.2803
0.00825,0.0035,0,0,0,5.8477258263600005,79.1755
0.00825,0.00375,0,0,0,5.8477258263600005,78.9713
0.00825,0.004,0,0,0,5.8477258263600005,78.7628
0.00825,0.00425,0,0,0,5.8477258263600005,78.5406
0.00825,0.0045,0,0,0,5.8477258263600005,78.2444
0.00825,0.00475,0,0,0,5.8477258263600005,77.9637
0.00825,0.005,0,0,0,5.8477258263600005,77.667
0.00825,0.00525,0,0,0,5.8477258263600005,77.3575
0.00825,0.0055,0,0,0,5.8477258263600005,77.0428
0.00825,0.00575,0,0,0.0322,5.8477258263600005,76.7263
0.00825,0.006,0,0,0.0322,5.8477258263600005,76.4111
0.00825,0.00625,0,0,0.0289,5.8477258263600005,76.0998
0.00825,0.0065,0,0,0.0289,5.8477258263600005,75.7949
0.00825,0.00675,0,0,0.0289,5.8477258263600005,75.5058
0.00825,0.007,0,0,0.0289,5.8477258263600005,75.2179
0.00825,0.00725,0,0,0,5.8477258263600005,74.9463
0.00825,0.0075,0,0,0,5.8477258263600005,74.7014
0.00825,0.00775,0,0,0,5.8477258263600005,74.4835


==> figs/src/power-temp-ir/ml_raw_data_36.csv <==
0.0,0.0,0,0,0,4.430095323,62.5466
0.00025,0.0,0,0,0,4.430095323,62.7402
0.00025,0.00025,0,0,0,4.430095323,63.2925
0.0,0.00025,0,0,0,4.430095323,62.7218
0.00025,0.0005,0,0,0,4.430095323,63.5763
0.0,0.0005,0,0,0,4.430095323,63.0099
0.00025,0.00075,0,0,0,4.430095323,63.9201
0.0,0.00075,0,0,0,4.430095323,63.3144
0.00025,0.001,0,0,0,4.430095323,64.3054
0.0,0.001,0,0,0,4.430095323,63.7124
0.00025,0.00125,0,0,0,4.430095323,64.7484
0.0,0.00125,0,0,0,4.430095323,64.1238
0.00025,0.0015,0,0,0,4.430095323,65.2919
0.0,0.0015,0,0,0,4.430095323,64.486
0.00025,0.00175,0,0,0,4.430095323,65.7818
0.0,0.00175,0,0,0,4.430095323,65.0812
0.00025,0.002,0,0,0,4.430095323,66.3394
0.0,0.002,0,0,0,4.430095323,65.5457
0.00025,0.00225,0,0,0,4.430095323,66.9405
0.0,0.00225,0,0,0,4.430095323,66.1445
0.00025,0.0025,0,0,0,4.430095323,67.575
0.0,0.0025,0,0,0,4.430095323,66.6633
0.00025,0.00275,0,0,0,4.430095323,68.1835
0.0,0.00275,0,0,0,4.430095323,67.2067
0.00025,0.003,0,0,0,4.430095323,68.6975
0.0,0.003,0,0,0,4.430095323,67.3929
0.00025,0.00325,0,0,0,4.430095323,69.1397
0.0,0.00325,0,0,0,4.430095323,68.0544
0.00025,0.0035,0,0,0,4.430095323,69.436
0.0,0.0035,0,0,0,4.430095323,67.9845
0.00025,0.00375,0,0,0,4.430095323,69.5488
0.0,0.00375,0,0,0,4.430095323,68.2119
0.00025,0.004,0,0,0,4.430095323,69.4639
0.0,0.004,0,0,0,4.430095323,68.2754
0.00025,0.00425,0,0,0,4.430095323,69.2507
0.0,0.00425,0,0,0,4.430095323,67.9728
0.00025,0.0045,0,0,0,4.430095323,68.8265
0.0,0.0045,0,0,0,4.430095323,67.7526
0.00025,0.00475,0,0,0,4.430095323,68.3553
0.0,0.00475,0,0,0,4.430095323,67.3456
0.00025,0.005,0,0,0,4.430095323,67.8351
0.0,0.005,0,0,0,4.430095323,66.9255
0.00025,0.00525,0,0,0,4.430095323,67.2989
0.0,0.00525,0,0,0,4.430095323,66.4608
0.00025,0.0055,0,0,0,4.430095323,66.7763
0.0,0.0055,0,0,0,4.430095323,65.9991
0.00025,0.00575,0,0,0,4.430095323,66.2793
0.0,0.00575,0,0,0,4.430095323,65.5529
0.00025,0.006,0,0,0,4.430095323,65.8134
0.0,0.006,0,0,0,4.430095323,65.1287
0.00025,0.00625,0,0,0,4.430095323,65.3804
0.0,0.00625,0,0,0,4.430095323,64.7291
0.00025,0.0065,0,0,0,4.430095323,64.9799
0.0,0.0065,0,0,0,4.430095323,64.3552
0.00025,0.00675,0,0,0,4.430095323,64.6191
0.0,0.00675,0,0,0,4.430095323,63.9927
0.00025,0.007,0,0,0,4.430095323,64.2777
0.0,0.007,0,0,0,4.430095323,63.6965
0.00025,0.00725,0,0,0,4.430095323,63.9686
0.0,0.00725,0,0,0,4.430095323,63.3842
0.00025,0.0075,0,0,0,4.430095323,63.7007
0.0,0.0075,0,0,0,4.430095323,63.1102
0.00025,0.00775,0,0,0,4.430095323,63.4714
0.0,0.00775,0,0,0,4.430095323,62.8868
0.0005,0.0,0,0,0,4.430095323,62.9556
0.0005,0.00025,0,0,0,4.430095323,63.516
0.0005,0.0005,0,0,0,4.430095323,63.7983
0.0005,0.00075,0,0,0,4.430095323,64.1474
0.0005,0.001,0,0,0,4.430095323,64.5481
0.0005,0.00125,0,0,0,4.430095323,65.0092
0.0005,0.0015,0,0,0,4.430095323,65.5725
0.0005,0.00175,0,0,0,4.430095323,66.103
0.0005,0.002,0,0,0,4.430095323,66.7041
0.0005,0.00225,0,0,0,4.430095323,67.3767
0.0005,0.0025,0,0,0,4.430095323,68.0891
0.0005,0.00275,0,0,0,4.430095323,68.8059
0.0005,0.003,0,0,0,4.430095323,69.4054
0.0005,0.00325,0,0,0,4.430095323,69.9839
0.0005,0.0035,0,0,0,4.430095323,70.3004
0.0005,0.00375,0,0,0,4.430095323,70.4373
0.0005,0.004,0,0,0,4.430095323,70.342
0.0005,0.00425,0,0,0,4.430095323,70.0554
0.0005,0.0045,0,0,0,4.430095323,69.5365
0.0005,0.00475,0,0,0,4.430095323,68.951
0.0005,0.005,0,0,0,4.430095323,68.3373
0.0005,0.00525,0,0,0,4.430095323,67.7277
0.0005,0.0055,0,0,0,4.430095323,67.1522
0.0005,0.00575,0,0,0,4.430095323,66.6176
0.0005,0.006,0,0,0,4.430095323,66.1249
0.0005,0.00625,0,0,0,4.430095323,65.6726
0.0005,0.0065,0,0,0,4.430095323,65.2582
0.0005,0.00675,0,0,0,4.430095323,64.8852
0.0005,0.007,0,0,0,4.430095323,64.5395
0.0005,0.00725,0,0,0,4.430095323,64.2254
0.0005,0.0075,0,0,0,4.430095323,63.9549
0.0005,0.00775,0,0,0,4.430095323,63.731
0.00075,0.0,0,0,0,4.430095323,63.1936
0.00075,0.00025,0,0,0,4.430095323,63.7571
0.00075,0.0005,0,0,0,4.430095323,64.044
0.00075,0.00075,0,0,0,4.430095323,64.4033
0.00075,0.001,0,0,0,4.430095323,64.8197
0.00075,0.00125,0,0,0,4.430095323,65.303
0.00075,0.0015,0,0,0,4.430095323,65.8984
0.00075,0.00175,0,0,0,4.430095323,66.4711
0.00075,0.002,0,0,0,4.430095323,67.1315
0.00075,0.00225,0,0,0,4.430095323,67.8894
0.00075,0.0025,0,0,0,4.430095323,68.7226
0.00075,0.00275,0,0,0,4.430095323,69.6104
0.00075,0.003,0,0,0,4.430095323,70.4081
0.00075,0.00325,0,0,0,4.430095323,71.1889
0.00075,0.0035,0,0,0,4.430095323,71.5866
0.00075,0.00375,0,0,0,4.430095323,71.7345
0.00075,0.004,0,0,0,4.430095323,71.6092
0.00075,0.00425,0,0,0,4.430095323,71.2303
0.00075,0.0045,0,0,0,4.430095323,70.5075
0.00075,0.00475,0,0,0,4.430095323,69.7145
0.00075,0.005,0,0,0,4.430095323,68.9478
0.00075,0.00525,0,0,0,4.430095323,68.2348
0.00075,0.0055,0,0,0,4.430095323,67.5911
0.00075,0.00575,0,0,0,4.430095323,67.0106
0.00075,0.006,0,0,0,4.430095323,66.4867
0.00075,0.00625,0,0,0,4.430095323,66.0127
0.00075,0.0065,0,0,0,4.430095323,65.5832
0.00075,0.00675,0,0,0,4.430095323,65.1992
0.00075,0.007,0,0,0,4.430095323,64.8462
0.00075,0.00725,0,0,0,4.430095323,64.5272
0.00075,0.0075,0,0,0,4.430095323,64.2535
0.00075,0.00775,0,0,0,4.430095323,64.0289
0.001,0.0,0,0,0,4.430095323,63.4479
0.001,0.00025,0,0,0,4.430095323,64.0059
0.001,0.0005,0,0,0,4.430095323,64.3001
0.001,0.00075,0,0,0,4.430095323,64.6706
0.001,0.001,0,0,0,4.430095323,65.1024
0.001,0.00125,0,0,0,4.430095323,65.6088
0.001,0.0015,0,0,0,4.430095323,66.2422
0.001,0.00175,0,0,0,4.430095323,66.8568
0.001,0.002,0,0,0,4.430095323,67.5813
0.001,0.00225,0,0,0,4.430095323,68.4356
0.001,0.0025,0,0,0,4.430095323,69.4189
0.001,0.00275,0,0,0,4.430095323,70.5489
0.001,0.003,0.036328125,0.0012,0,4.430095323,71.7651
0.001,0.00325,0.03046875,0.0034,0,4.430095323,72.9944
0.001,0.0035,0.016988281,0.0034,0,4.430095323,73.4726
0.001,0.00375,0.004808594,0.0045,0,4.430095323,73.5384
0.001,0.004,0.036503906,0.0012,0,4.430095323,73.4254
0.001,0.00425,0.035066406,0.0023,0,4.430095323,73.007
0.001,0.0045,0,0,0,4.430095323,71.8197
0.001,0.00475,0,0,0,4.430095323,70.5781
0.001,0.005,0,0,0,4.430095323,69.6059
0.001,0.00525,0,0,0,4.430095323,68.7743
0.001,0.0055,0,0,0,4.430095323,68.0579
0.001,0.00575,0,0,0,4.430095323,67.4309
0.001,0.006,0,0,0,4.430095323,66.8764
0.001,0.00625,0,0,0,4.430095323,66.382
0.001,0.0065,0,0,0,4.430095323,65.9387
0.001,0.00675,0,0,0,4.430095323,65.5456
0.001,0.007,0,0,0,4.430095323,65.1853
0.001,0.00725,0,0,0,4.430095323,64.8615
0.001,0.0075,0,0,0,4.430095323,64.5846
0.001,0.00775,0,0,0,4.430095323,64.3573
0.00125,0.0,0,0,0,4.430095323,63.6955
0.00125,0.00025,0,0,0,4.430095323,64.2572
0.00125,0.0005,0,0,0,4.430095323,64.5576
0.00125,0.00075,0,0,0,4.430095323,64.9384
0.00125,0.001,0,0,0,4.430095323,65.3851
0.00125,0.00125,0,0,0,4.430095323,65.9132
0.00125,0.0015,0,0,0,4.430095323,66.5807
0.00125,0.00175,0,0,0,4.430095323,67.2371
0.00125,0.002,0,0,0,4.430095323,68.0236
0.00125,0.00225,0,0,0,4.430095323,68.9731
0.00125,0.0025,0,0,0,4.430095323,70.1037
0.00125,0.00275,0,0,0,4.430095323,71.4763
0.00125,0.003,0.037890625,0.0045,0,4.430095323,73.1226
0.00125,0.00325,0.019921875,0.0087,0,4.430095323,74.8066
0.00125,0.0035,0.03828125,0.0023,0,4.430095323,75.4462
0.00125,0.00375,0.03828125,0.0023,0,4.430095323,75.6255
0.00125,0.004,0.0348125,0.0012,0,4.430095323,75.3946
0.00125,0.00425,0.036375,0.0045,0,4.430095323,74.7345
0.00125,0.0045,0,0,0,4.430095323,73.0557
0.00125,0.00475,0,0,0,4.430095323,71.3842
0.00125,0.005,0,0,0,4.430095323,70.2341
0.00125,0.00525,0,0,0,4.430095323,69.302
0.00125,0.0055,0,0,0,4.430095323,68.5247
0.00125,0.00575,0,0,0,4.430095323,67.8594
0.00125,0.006,0,0,0,4.430095323,67.2805
0.00125,0.00625,0,0,0,4.430095323,66.7703
0.00125,0.0065,0,0,0,4.430095323,66.3166
0.00125,0.00675,0,0,0,4.430095323,65.9166
0.00125,0.007,0,0,0,4.430095323,65.5512
0.00125,0.00725,0,0,0,4.430095323,65.2236
0.00125,0.0075,0,0,0,4.430095323,64.9437
0.00125,0.00775,0,0,0,4.430095323,64.7143
0.0015,0.0,0,0,0,4.430095323,63.9362
0.0015,0.00025,0,0,0,4.430095323,64.5028
0.0015,0.0005,0,0,0,4.430095323,64.8086
0.0015,0.00075,0,0,0,4.430095323,65.1978
0.0015,0.001,0,0,0,4.430095323,65.6568
0.0015,0.00125,0,0,0,4.430095323,66.2026
0.0015,0.0015,0,0,0,4.430095323,66.898
0.0015,0.00175,0,0,0,4.430095323,67.5885
0.0015,0.002,0,0,0,4.430095323,68.4257
0.0015,0.00225,0,0,0,4.430095323,69.4518
0.0015,0.0025,0,0,0,4.430095323,70.6963
0.0015,0.00275,0,0,0,4.430095323,72.2329
0.0015,0.003,0.026171875,0.0091,0,4.430095323,74.064
0.0015,0.00325,0.016796875,0.0012,0,4.430095323,75.9179
0.0015,0.0035,0.038710938,0.0043,0,4.430095323,76.7815
0.0015,0.00375,0.033984375,0.0082,0,4.430095323,77.2253
0.0015,0.004,0.033257813,0.0045,0,4.430095323,76.7512
0.0015,0.00425,0,0,0,4.430095323,75.5543
0.0015,0.0045,0,0,0,4.430095323,73.6089
0.0015,0.00475,0,0,0,4.430095323,71.9704
0.0015,0.005,0,0,0,4.430095323,70.7602
0.0015,0.00525,0,0,0,4.430095323,69.7771
0.0015,0.0055,0,0,0,4.430095323,68.9649
0.0015,0.00575,0,0,0,4.430095323,68.2775
0.0015,0.006,0,0,0,4.430095323,67.6851
0.0015,0.00625,0,0,0,4.430095323,67.167
0.0015,0.0065,0,0,0,4.430095323,66.7087
0.0015,0.00675,0,0,0,4.430095323,66.3058
0.0015,0.007,0,0,0,4.430095323,65.9381
0.0015,0.00725,0,0,0,4.430095323,65.6081
0.0015,0.0075,0,0,0,4.430095323,65.3259
0.0015,0.00775,0,0,0,4.430095323,65.0943
0.00175,0.0,0,0,0,4.430095323,64.167
0.00175,0.00025,0,0,0,4.430095323,64.7388
0.00175,0.0005,0,0,0,4.430095323,65.0484
0.00175,0.00075,0,0,0,4.430095323,65.4436
0.00175,0.001,0,0,0,4.430095323,65.9107
0.00175,0.00125,0,0,0,4.430095323,66.4683
0.00175,0.0015,0,0,0,4.430095323,67.1818
0.00175,0.00175,0,0,0,4.430095323,67.8945
0.00175,0.002,0,0,0,4.430095323,68.7644
0.00175,0.00225,0,0,0,4.430095323,69.8395
0.00175,0.0025,0,0,0,4.430095323,71.154
0.00175,0.00275,0,0,0,4.430095323,72.7833
0.00175,0.003,0.026953125,0.0082,0,4.430095323,74.6984
0.00175,0.00325,0.037109375,0.0012,0,4.430095323,76.7148
0.00175,0.0035,0.034730469,0.0012,0,4.430095323,77.6669
0.00175,0.00375,0.032597656,0.0098,0,4.430095323,78.0352
0.00175,0.004,0.028609375,0.0012,0,4.430095323,77.4065
0.00175,0.00425,0,0,0,4.430095323,75.8702
0.00175,0.0045,0,0,0,4.430095323,73.8313
0.00175,0.00475,0,0,0,4.430095323,72.3624
0.00175,0.005,0,0,0,4.430095323,71.1702
0.00175,0.00525,0,0,0,4.430095323,70.1827
0.00175,0.0055,0,0,0,4.430095323,69.3651
0.00175,0.00575,0,0,0,4.430095323,68.6753
0.00175,0.006,0,0,0,4.430095323,68.0835
0.00175,0.00625,0,0,0,4.430095323,67.5677
0.00175,0.0065,0,0,0,4.430095323,67.1121
0.00175,0.00675,0,0,0,4.430095323,66.7113
0.00175,0.007,0,0,0,4.430095323,66.3446
0.00175,0.00725,0,0,0,4.430095323,66.0143
0.00175,0.0075,0,0,0,4.430095323,65.7305
0.00175,0.00775,0,0,0,4.430095323,65.4964
0.002,0.0,0,0,0,4.430095323,64.386
0.002,0.00025,0,0,0,4.430095323,64.9632
0.002,0.0005,0,0,0,4.430095323,65.2748
0.002,0.00075,0,0,0,4.430095323,65.6726
0.002,0.001,0,0,0,4.430095323,66.143
0.002,0.00125,0,0,0,4.430095323,66.7048
0.002,0.0015,0,0,0,4.430095323,67.4247
0.002,0.00175,0,0,0,4.430095323,68.145
0.002,0.002,0,0,0,4.430095323,69.026
0.002,0.00225,0,0,0,4.430095323,70.1179
0.002,0.0025,0,0,0,4.430095323,71.4573
0.002,0.00275,0,0,0,4.430095323,73.1243
0.002,0.003,0.037109375,0.0012,0,4.430095323,75.0995
0.002,0.00325,0.032597656,0.0098,0,4.430095323,77.2678
0.002,0.0035,0.038992188,0.0045,0,4.430095323,78.2099
0.002,0.00375,0.009066406,0.0012,0,4.430095323,78.2555
0.002,0.004,0.032476563,0.0045,0,4.430095323,77.5742
0.002,0.00425,0,0,0,4.430095323,76.1092
0.002,0.0045,0,0,0,4.430095323,74.0636
0.002,0.00475,0,0,0,4.430095323,72.6345
0.002,0.005,0,0,0,4.430095323,71.4785
0.002,0.00525,0,0,0,4.430095323,70.5178
0.002,0.0055,0,0,0,4.430095323,69.7214
0.002,0.00575,0,0,0,4.430095323,69.0499
0.002,0.006,0,0,0,4.430095323,68.4741
0.002,0.00625,0,0,0,4.430095323,67.972
0.002,0.0065,0,0,0,4.430095323,67.5273
0.002,0.00675,0,0,0,4.430095323,67.1343
0.002,0.007,0,0,0,4.430095323,66.7724
0.002,0.00725,0,0,0,4.430095323,66.4438
0.002,0.0075,0,0,0,4.430095323,66.1591
0.002,0.00775,0,0,0,4.430095323,65.9223
0.00225,0.0,0,0,0,4.430095323,64.5935
0.00225,0.00025,0,0,0,4.430095323,65.1755
0.00225,0.0005,0,0,0,4.430095323,65.4873
0.00225,0.00075,0,0,0,4.430095323,65.8843
0.00225,0.001,0,0,0,4.430095323,66.3528
0.00225,0.00125,0,0,0,4.430095323,66.911
0.00225,0.0015,0,0,0,4.430095323,67.6244
0.00225,0.00175,0,0,0,4.430095323,68.3365
0.00225,0.002,0,0,0,4.430095323,69.2055
0.00225,0.00225,0,0,0,4.430095323,70.2802
0.00225,0.0025,0,0,0,4.430095323,71.5967
0.00225,0.00275,0,0,0,4.430095323,73.2368
0.00225,0.003,0.0328125,0.0034,0,4.430095323,75.1906
0.00225,0.00325,0.03059375,0.0078,0,4.430095323,77.3263
0.00225,0.0035,0.013320313,0.0082,0,4.430095323,78.1834
0.00225,0.00375,0.038367188,0.0045,0,4.430095323,78.2183
0.00225,0.004,0.035636719,0.0091,0,4.430095323,77.6812
0.00225,0.00425,0,0,0,4.430095323,76.2506
0.00225,0.0045,0,0,0,4.430095323,74.1726
0.00225,0.00475,0,0,0,4.430095323,72.7909
0.00225,0.005,0,0,0,4.430095323,71.6936
0.00225,0.00525,0,0,0,4.430095323,70.7872
0.00225,0.0055,0,0,0,4.430095323,70.0369
0.00225,0.00575,0,0,0,4.430095323,69.4038
0.00225,0.006,0,0,0,4.430095323,68.8599
0.00225,0.00625,0,0,0,4.430095323,68.3835
0.00225,0.0065,0,0,0,4.430095323,67.9586
0.00225,0.00675,0,0,0,4.430095323,67.5794
0.00225,0.007,0,0,0,4.430095323,67.226
0.00225,0.00725,0,0,0,4.430095323,66.901
0.00225,0.0075,0,0,0,4.430095323,66.6158
0.00225,0.00775,0,0,0,4.430095323,66.3757
0.0025,0.0,0,0,0,4.430095323,64.7909
0.0025,0.00025,0,0,0,4.430095323,65.3774
0.0025,0.0005,0,0,0,4.430095323,65.6875
0.0025,0.00075,0,0,0,4.430095323,66.0805
0.0025,0.001,0,0,0,4.430095323,66.5421
0.0025,0.00125,0,0,0,4.430095323,67.0891
0.0025,0.0015,0,0,0,4.430095323,67.784
0.0025,0.00175,0,0,0,4.430095323,68.4729
0.0025,0.002,0,0,0,4.430095323,69.3074
0.0025,0.00225,0,0,0,4.430095323,70.331
0.0025,0.0025,0,0,0,4.430095323,71.575
0.0025,0.00275,0,0,0,4.430095323,73.1164
0.0025,0.003,0.03203125,0.0054,0,4.430095323,74.9571
0.0025,0.00325,0.029257813,0.0034,0,4.430095323,76.93
0.0025,0.0035,0.038554688,0.0012,0,4.430095323,77.7362
0.0025,0.00375,0.030515625,0.0091,0,4.430095323,77.9962
0.0025,0.004,0.033878906,0.0082,0,4.430095323,77.5666
0.0025,0.00425,0,0,0,4.430095323,76.1037
0.0025,0.0045,0,0,0,4.430095323,74.0981
0.0025,0.00475,0,0,0,4.430095323,72.8195
0.0025,0.005,0,0,0,4.430095323,71.82
0.0025,0.00525,0,0,0,4.430095323,70.9989
0.0025,0.0055,0,0,0,4.430095323,70.3195
0.0025,0.00575,0,0,0,4.430095323,69.7449
0.0025,0.006,0,0,0,4.430095323,69.2488
0.0025,0.00625,0,0,0,4.430095323,68.8104
0.0025,0.0065,0,0,0,4.430095323,68.4141
0.0025,0.00675,0,0,0,4.430095323,68.0546
0.0025,0.007,0,0,0,4.430095323,67.7133
0.0025,0.00725,0,0,0,4.430095323,67.3932
0.0025,0.0075,0,0,0,4.430095323,67.1072
0.0025,0.00775,0,0,0,4.430095323,66.8627
0.00275,0.0,0,0,0,4.430095323,64.9809
0.00275,0.00025,0,0,0,4.430095323,65.5715
0.00275,0.0005,0,0,0,4.430095323,65.8785
0.00275,0.00075,0,0,0,4.430095323,66.265
0.00275,0.001,0,0,0,4.430095323,66.7156
0.00275,0.00125,0,0,0,4.430095323,67.2453
0.00275,0.0015,0,0,0,4.430095323,67.9114
0.00275,0.00175,0,0,0,4.430095323,68.5643
0.00275,0.002,0,0,0,4.430095323,69.3452
0.00275,0.00225,0,0,0,4.430095323,70.288
0.00275,0.0025,0,0,0,4.430095323,71.4122
0.00275,0.00275,0,0,0,4.430095323,72.779
0.00275,0.003,0.035546875,0.0023,0,4.430095323,74.4103
0.00275,0.00325,0.015386719,0.0045,0,4.430095323,76.087
0.00275,0.0035,0.035625,0.0012,0,4.430095323,76.8393
0.00275,0.00375,0.026488281,0.0082,0,4.430095323,77.1943
0.00275,0.004,0.036492188,0.0012,0,4.430095323,76.7908
0.00275,0.00425,0,0,0,4.430095323,75.5318
0.00275,0.0045,0,0,0,4.430095323,73.809
0.00275,0.00475,0,0,0,4.430095323,72.7223
0.00275,0.005,0,0,0,4.430095323,71.8699
0.00275,0.00525,0,0,0,4.430095323,71.1666
0.00275,0.0055,0,0,0,4.430095323,70.5822
0.00275,0.00575,0,0,0,4.430095323,70.0855
0.00275,0.006,0,0,0,4.430095323,69.6527
0.00275,0.00625,0,0,0,4.430095323,69.2644
0.00275,0.0065,0,0,0,4.430095323,68.9058
0.00275,0.00675,0,0,0,4.430095323,68.5717
0.00275,0.007,0,0,0,4.430095323,68.2452
0.00275,0.00725,0,0,0,4.430095323,67.9304
0.00275,0.0075,0,0,0,4.430095323,67.6422
0.00275,0.00775,0,0,0,4.430095323,67.3909
0.003,0.0,0,0,0,4.430095323,65.1671
0.003,0.00025,0,0,0,4.430095323,65.762
0.003,0.0005,0,0,0,4.430095323,66.0651
0.003,0.00075,0,0,0,4.430095323,66.4434
0.003,0.001,0,0,0,4.430095323,66.8803
0.003,0.00125,0,0,0,4.430095323,67.3884
0.003,0.0015,0,0,0,4.430095323,68.0188
0.003,0.00175,0,0,0,4.430095323,68.6269
0.003,0.002,0,0,0,4.430095323,69.3412
0.003,0.00225,0,0,0,4.430095323,70.1826
0.003,0.0025,0,0,0,4.430095323,71.1522
0.003,0.00275,0,0,0,4.430095323,72.27
0.003,0.003,0,0,0,4.430095323,73.4779
0.003,0.00325,0,0,0,4.430095323,74.6768
0.003,0.0035,0,0,0,4.430095323,75.2744
0.003,0.00375,0,0,0,4.430095323,75.5856
0.003,0.004,0,0,0,4.430095323,75.3154
0.003,0.00425,0,0,0,4.430095323,74.4994
0.003,0.0045,0,0,0,4.430095323,73.347
0.003,0.00475,0,0,0,4.430095323,72.5347
0.003,0.005,0,0,0,4.430095323,71.8702
0.003,0.00525,0,0,0,4.430095323,71.3114
0.003,0.0055,0,0,0,4.430095323,70.843
0.003,0.00575,0,0,0,4.430095323,70.4419
0.003,0.006,0,0,0,4.430095323,70.0877
0.003,0.00625,0,0,0,4.430095323,69.762
0.003,0.0065,0,0,0,4.430095323,69.4501
0.003,0.00675,0,0,0,4.430095323,69.1465
0.003,0.007,0,0,0,4.430095323,68.8365
0.003,0.00725,0,0,0,4.430095323,68.5256
0.003,0.0075,0,0,0,4.430095323,68.2318
0.003,0.00775,0,0,0,4.430095323,67.9699
0.00325,0.0,0,0,0,4.430095323,65.3538
0.00325,0.00025,0,0,0,4.430095323,65.9538
0.00325,0.0005,0,0,0,4.430095323,66.253
0.00325,0.00075,0,0,0,4.430095323,66.6227
0.00325,0.001,0,0,0,4.430095323,67.0449
0.00325,0.00125,0,0,0,4.430095323,67.5296
0.00325,0.0015,0,0,0,4.430095323,68.1212
0.00325,0.00175,0,0,0,4.430095323,68.681
0.00325,0.002,0,0,0,4.430095323,69.3237
0.00325,0.00225,0,0,0,4.430095323,70.0576
0.00325,0.0025,0,0,0,4.430095323,70.8668
0.00325,0.00275,0,0,0,4.430095323,71.7322
0.00325,0.003,0,0,0,4.430095323,72.5212
0.00325,0.00325,0,0,0,4.430095323,73.3034
0.00325,0.0035,0,0,0,4.430095323,73.7576
0.00325,0.00375,0,0,0,4.430095323,73.9727
0.00325,0.004,0,0,0,4.430095323,73.8415
0.00325,0.00425,0,0,0,4.430095323,73.453
0.00325,0.0045,0,0,0,4.430095323,72.855
0.00325,0.00475,0,0,0,4.430095323,72.3246
0.00325,0.005,0,0,0,4.430095323,71.8599
0.00325,0.00525,0,0,0,4.430095323,71.4598
0.00325,0.0055,0,0,0,4.430095323,71.1229
0.00325,0.00575,0,0,0,4.430095323,70.8337
0.00325,0.006,0,0,0,4.430095323,70.5738
0.00325,0.00625,0,0,0,4.430095323,70.3242
0.00325,0.0065,0,0,0,4.430095323,70.0683
0.00325,0.00675,0,0,0,4.430095323,69.8
0.00325,0.007,0,0,0,4.430095323,69.5066
0.00325,0.00725,0,0,0,4.430095323,69.1954
0.00325,0.0075,0,0,0,4.430095323,68.8897
0.00325,0.00775,0,0,0,4.430095323,68.6103
0.0035,0.0,0,0,0,4.430095323,65.5457
0.0035,0.00025,0,0,0,4.430095323,66.1522
0.0035,0.0005,0,0,0,4.430095323,66.4485
0.0035,0.00075,0,0,0,4.430095323,66.8106
0.0035,0.001,0,0,0,4.430095323,67.2192
0.0035,0.00125,0,0,0,4.430095323,67.6813
0.0035,0.0015,0,0,0,4.430095323,68.2351
0.0035,0.00175,0,0,0,4.430095323,68.7477
0.0035,0.002,0,0,0,4.430095323,69.3217
0.0035,0.00225,0,0,0,4.430095323,69.9559
0.0035,0.0025,0,0,0,4.430095323,70.6254
0.0035,0.00275,0,0,0,4.430095323,71.301
0.0035,0.003,0,0,0,4.430095323,71.879
0.0035,0.00325,0,0,0,4.430095323,72.4471
0.0035,0.0035,0,0,0,4.430095323,72.794
0.0035,0.00375,0,0,0,4.430095323,72.9885
0.0035,0.004,0,0,0,4.430095323,72.9581
0.0035,0.00425,0,0,0,4.430095323,72.7765
0.0035,0.0045,0,0,0,4.430095323,72.4633
0.0035,0.00475,0,0,0,4.430095323,72.1565
0.0035,0.005,0,0,0,4.430095323,71.8766
0.0035,0.00525,0,0,0,4.430095323,71.637
0.0035,0.0055,0,0,0,4.430095323,71.4427
0.0035,0.00575,0,0,0,4.430095323,71.282
0.0035,0.006,0,0,0,4.430095323,71.1349
0.0035,0.00625,0,0,0,4.430095323,70.9777
0.0035,0.0065,0,0,0,4.430095323,70.7889
0.0035,0.00675,0,0,0,4.430095323,70.5601
0.0035,0.007,0,0,0,4.430095323,70.281
0.0035,0.00725,0,0,0,4.430095323,69.9614
0.0035,0.0075,0,0,0,4.430095323,69.632
0.0035,0.00775,0,0,0,4.430095323,69.3235
0.00375,0.0,0,0,0,4.430095323,65.7474
0.00375,0.00025,0,0,0,4.430095323,66.3629
0.00375,0.0005,0,0,0,4.430095323,66.6581
0.00375,0.00075,0,0,0,4.430095323,67.0151
0.00375,0.001,0,0,0,4.430095323,67.413
0.00375,0.00125,0,0,0,4.430095323,67.8562
0.00375,0.0015,0,0,0,4.430095323,68.3768
0.00375,0.00175,0,0,0,4.430095323,68.8475
0.00375,0.002,0,0,0,4.430095323,69.3609
0.00375,0.00225,0,0,0,4.430095323,69.9101
0.00375,0.0025,0,0,0,4.430095323,70.4678
0.00375,0.00275,0,0,0,4.430095323,71.0075
0.00375,0.003,0,0,0,4.430095323,71.4537
0.00375,0.00325,0,0,0,4.430095323,71.8895
0.00375,0.0035,0,0,0,4.430095323,72.1668
0.00375,0.00375,0,0,0,4.430095323,72.3527
0.00375,0.004,0,0,0,4.430095323,72.3874
0.00375,0.00425,0,0,0,4.430095323,72.3302
0.00375,0.0045,0,0,0,4.430095323,72.1979
0.00375,0.00475,0,0,0,4.430095323,72.0611
0.00375,0.005,0,0,0,4.430095323,71.9431
0.00375,0.00525,0,0,0,4.430095323,71.8608
0.00375,0.0055,0,0,0,4.430095323,71.8195
0.00375,0.00575,0,0,0,4.430095323,71.8079
0.00375,0.006,0,0,0,4.430095323,71.7995
0.00375,0.00625,0,0,0,4.430095323,71.758
0.00375,0.0065,0,0,0,4.430095323,71.6508
0.00375,0.00675,0,0,0,4.430095323,71.4654
0.00375,0.007,0,0,0,4.430095323,71.1949
0.00375,0.00725,0,0,0,4.430095323,70.8521
0.00375,0.0075,0,0,0,4.430095323,70.4779
0.00375,0.00775,0,0,0,4.430095323,70.1195
0.004,0.0,0,0,0,4.430095323,65.9633
0.004,0.00025,0,0,0,4.430095323,66.5909
0.004,0.0005,0,0,0,4.430095323,66.8881
0.004,0.00075,0,0,0,4.430095323,67.2442
0.004,0.001,0,0,0,4.430095323,67.6363
0.004,0.00125,0,0,0,4.430095323,68.0666
0.004,0.0015,0,0,0,4.430095323,68.5617
0.004,0.00175,0,0,0,4.430095323,68.9985
0.004,0.002,0,0,0,4.430095323,69.4623
0.004,0.00225,0,0,0,4.430095323,69.9424
0.004,0.0025,0,0,0,4.430095323,70.413
0.004,0.00275,0,0,0,4.430095323,70.8527
0.004,0.003,0,0,0,4.430095323,71.2075
0.004,0.00325,0,0,0,4.430095323,71.5528
0.004,0.0035,0,0,0,4.430095323,71.7809
0.004,0.00375,0,0,0,4.430095323,71.9578
0.004,0.004,0,0,0,4.430095323,72.0324
0.004,0.00425,0,0,0,4.430095323,72.0547
0.004,0.0045,0,0,0,4.430095323,72.047
0.004,0.00475,0,0,0,4.430095323,72.042
0.004,0.005,0,0,0,4.430095323,72.0657
0.004,0.00525,0,0,0,4.430095323,72.1368
0.004,0.0055,0,0,0,4.430095323,72.2618
0.004,0.00575,0,0,0,4.430095323,72.4298
0.004,0.006,0,0,0,4.430095323,72.6034
0.004,0.00625,0,0,0,4.430095323,72.7163
0.004,0.0065,0,0,0,4.430095323,72.7102
0.004,0.00675,0,0,0,4.430095323,72.5705
0.004,0.007,0,0,0,4.430095323,72.2996
0.004,0.00725,0,0,0,4.430095323,71.9098
0.004,0.0075,0,0,0,4.430095323,71.4512
0.004,0.00775,0,0,0,4.430095323,71.0034
0.00425,0.0,0,0,0,4.430095323,66.197
0.00425,0.00025,0,0,0,4.430095323,66.8407
0.00425,0.0005,0,0,0,4.430095323,67.144
0.00425,0.00075,0,0,0,4.430095323,67.505
0.00425,0.001,0,0,0,4.430095323,67.8986
0.00425,0.00125,0,0,0,4.430095323,68.3244
0.00425,0.0015,0,0,0,4.430095323,68.8046
0.00425,0.00175,0,0,0,4.430095323,69.2176
0.00425,0.002,0,0,0,4.430095323,69.6434
0.00425,0.00225,0,0,0,4.430095323,70.0693
0.00425,0.0025,0,0,0,4.430095323,70.4709
0.00425,0.00275,0,0,0,4.430095323,70.8328
0.00425,0.003,0,0,0,4.430095323,71.1172
0.00425,0.00325,0,0,0,4.430095323,71.3917
0.00425,0.0035,0,0,0,4.430095323,71.5781
0.00425,0.00375,0,0,0,4.430095323,71.7398
0.00425,0.004,0,0,0,4.430095323,71.8351
0.00425,0.00425,0,0,0,4.430095323,71.9079
0.00425,0.0045,0,0,0,4.430095323,71.9882
0.00425,0.00475,0,0,0,4.430095323,72.0875
0.00425,0.005,0,0,0,4.430095323,72.2352
0.00425,0.00525,0,0,0,4.430095323,72.456
0.00425,0.0055,0,0,0,4.430095323,72.7628
0.00425,0.00575,0,0,0,4.430095323,73.1567
0.00425,0.006,0,0,0,4.430095323,73.5972
0.00425,0.00625,0,0,0,4.430095323,73.9398
0.00425,0.0065,0,0,0,4.430095323,74.0564
0.00425,0.00675,0,0,0,4.430095323,73.9544
0.00425,0.007,0,0,0,4.430095323,73.6751
0.00425,0.00725,0,0,0,4.430095323,73.2097
0.00425,0.0075,0,0,0,4.430095323,72.5853
0.00425,0.00775,0,0,0,4.430095323,71.9651
0.0045,0.0,0,0,0,4.430095323,66.4508
0.0045,0.00025,0,0,0,4.430095323,67.1155
0.0045,0.0005,0,0,0,4.430095323,67.4304
0.0045,0.00075,0,0,0,4.430095323,67.804
0.0045,0.001,0,0,0,4.430095323,68.2086
0.0045,0.00125,0,0,0,4.430095323,68.6412
0.0045,0.0015,0,0,0,4.430095323,69.1199
0.0045,0.00175,0,0,0,4.430095323,69.5208
0.0045,0.002,0,0,0,4.430095323,69.921
0.0045,0.00225,0,0,0,4.430095323,70.3051
0.0045,0.0025,0,0,0,4.430095323,70.6502
0.0045,0.00275,0,0,0,4.430095323,70.9461
0.0045,0.003,0,0,0,4.430095323,71.1688
0.0045,0.00325,0,0,0,4.430095323,71.3781
0.0045,0.0035,0,0,0,4.430095323,71.5216
0.0045,0.00375,0,0,0,4.430095323,71.657
0.0045,0.004,0,0,0,4.430095323,71.7557
0.0045,0.00425,0,0,0,4.430095323,71.8562
0.0045,0.0045,0,0,0,4.430095323,71.9967
0.0045,0.00475,0,0,0,4.430095323,72.1766
0.0045,0.005,0,0,0,4.430095323,72.4306
0.0045,0.00525,0,0,0,4.430095323,72.7922
0.0045,0.0055,0,0,0,4.430095323,73.2893
0.0045,0.00575,0,0,0,4.430095323,73.9611
0.0045,0.006,0.036328125,0.0012,0,4.430095323,74.9082
0.0045,0.00625,0.03046875,0.0034,0,4.430095323,75.6944
0.0045,0.0065,0.016988281,0.0034,0,4.430095323,75.9071
0.0045,0.00675,0.004808594,0.0045,0,4.430095323,75.7579
0.0045,0.007,0.036503906,0.0012,0,4.430095323,75.5124
0.0045,0.00725,0.035066406,0.0023,0,4.430095323,75.0109
0.0045,0.0075,0,0,0,4.430095323,73.978
0.0045,0.00775,0,0,0,4.430095323,72.9477
0.00475,0.0,0,0,0,4.430095323,66.7253
0.00475,0.00025,0,0,0,4.430095323,67.4166
0.00475,0.0005,0,0,0,4.430095323,67.7498
0.00475,0.00075,0,0,0,4.430095323,68.1459
0.00475,0.001,0,0,0,4.430095323,68.5742
0.00475,0.00125,0,0,0,4.430095323,69.0286
0.00475,0.0015,0,0,0,4.430095323,69.5232
0.00475,0.00175,0,0,0,4.430095323,69.9262
0.00475,0.002,0,0,0,4.430095323,70.3138
0.00475,0.00225,0,0,0,4.430095323,70.6666
0.00475,0.0025,0,0,0,4.430095323,70.9625
0.00475,0.00275,0,0,0,4.430095323,71.1956
0.00475,0.003,0,0,0,4.430095323,71.3563
0.00475,0.00325,0,0,0,4.430095323,71.4951
0.00475,0.0035,0,0,0,4.430095323,71.5866
0.00475,0.00375,0,0,0,4.430095323,71.6797
0.00475,0.004,0,0,0,4.430095323,71.7639
0.00475,0.00425,0,0,0,4.430095323,71.8716
0.00475,0.0045,0,0,0,4.430095323,72.0469
0.00475,0.00475,0,0,0,4.430095323,72.2843
0.00475,0.005,0,0,0,4.430095323,72.6226
0.00475,0.00525,0,0,0,4.430095323,73.1049
0.00475,0.0055,0,0,0,4.430095323,73.7743
0.00475,0.00575,0,0,0,4.430095323,74.7101
0.00475,0.006,0.037890625,0.0045,0,4.430095323,76.1689
0.00475,0.00625,0.019921875,0.0087,0,4.430095323,77.3842
0.00475,0.0065,0.03828125,0.0023,0,4.430095323,77.7942
0.00475,0.00675,0.03828125,0.0023,0,4.430095323,77.7621
0.00475,0.007,0.0348125,0.0012,0,4.430095323,77.4165
0.00475,0.00725,0.036375,0.0045,0,4.430095323,76.6719
0.00475,0.0075,0,0,0,4.430095323,75.1987
0.00475,0.00775,0,0,0,4.430095323,73.7733
0.005,0.0,0,0,0,4.430095323,67.019
0.005,0.00025,0,0,0,4.430095323,67.7426
0.005,0.0005,0,0,0,4.430095323,68.1023
0.005,0.00075,0,0,0,4.430095323,68.5334
0.005,0.001,0,0,0,4.430095323,69.0017
0.005,0.00125,0,0,0,4.430095323,69.4981
0.005,0.0015,0,0,0,4.430095323,70.0323
0.005,0.00175,0,0,0,4.430095323,70.456
0.005,0.002,0,0,0,4.430095323,70.8458
0.005,0.00225,0,0,0,4.430095323,71.1766
0.005,0.0025,0,0,0,4.430095323,71.4256
0.005,0.00275,0,0,0,4.430095323,71.5915
0.005,0.003,0,0,0,4.430095323,71.6806
0.005,0.00325,0,0,0,4.430095323,71.7329
0.005,0.0035,0,0,0,4.430095323,71.7559
0.005,0.00375,0,0,0,4.430095323,71.7848
0.005,0.004,0,0,0,4.430095323,71.8351
0.005,0.00425,0,0,0,4.430095323,71.9293
0.005,0.0045,0,0,0,4.430095323,72.1144
0.005,0.00475,0,0,0,4.430095323,72.3846
0.005,0.005,0,0,0,4.430095323,72.7805
0.005,0.00525,0,0,0,4.430095323,73.351
0.005,0.0055,0,0,0,4.430095323,74.1477
0.005,0.00575,0,0,0,4.430095323,75.2609
0.005,0.006,0.026171875,0.0091,0,4.430095323,76.9366
0.005,0.00625,0.016796875,0.0012,0,4.430095323,78.3213
0.005,0.0065,0.038710938,0.0043,0,4.430095323,79.0031
0.005,0.00675,0.033984375,0.0082,0,4.430095323,79.2139
0.005,0.007,0.033257813,0.0045,0,4.430095323,78.6397
0.005,0.00725,0,0,0,4.430095323,77.3427
0.005,0.0075,0,0,0,4.430095323,75.6454
0.005,0.00775,0,0,0,4.430095323,74.2684
0.00525,0.0,0,0,0,4.430095323,67.3135
0.00525,0.00025,0,0,0,4.430095323,68.086
0.00525,0.0005,0,0,0,4.430095323,68.4796
0.00525,0.00075,0,0,0,4.430095323,68.9611
0.00525,0.001,0,0,0,4.430095323,69.4901
0.00525,0.00125,0,0,0,4.430095323,70.0566
0.00525,0.0015,0,0,0,4.430095323,70.6655
0.00525,0.00175,0,0,0,4.430095323,71.1332
0.00525,0.002,0,0,0,4.430095323,71.5462
0.00525,0.00225,0,0,0,4.430095323,71.8604
0.00525,0.0025,0,0,0,4.430095323,72.0612
0.00525,0.00275,0,0,0,4.430095323,72.1466
0.00525,0.003,0,0,0,4.430095323,72.1488
0.00525,0.00325,0,0,0,4.430095323,72.0818
0.00525,0.0035,0,0,0,4.430095323,72.0144
0.00525,0.00375,0,0,0,4.430095323,71.9513
0.00525,0.004,0,0,0,4.430095323,71.9458
0.00525,0.00425,0,0,0,4.430095323,72.0064
0.00525,0.0045,0,0,0,4.430095323,72.1758
0.00525,0.00475,0,0,0,4.430095323,72.4535
0.00525,0.005,0,0,0,4.430095323,72.8769
0.00525,0.00525,0,0,0,4.430095323,73.4966
0.00525,0.0055,0,0,0,4.430095323,74.367
0.00525,0.00575,0,0,0,4.430095323,75.5783
0.00525,0.006,0.026953125,0.0082,0,4.430095323,77.3514
0.00525,0.00625,0.037109375,0.0012,0,4.430095323,78.9009
0.00525,0.0065,0.034730469,0.0012,0,4.430095323,79.6705
0.00525,0.00675,0.032597656,0.0098,0,4.430095323,79.8238
0.00525,0.007,0.028609375,0.0012,0,4.430095323,79.0945
0.00525,0.00725,0,0,0,4.430095323,77.4419
0.00525,0.0075,0,0,0,4.430095323,75.6685
0.00525,0.00775,0,0,0,4.430095323,74.4624
0.0055,0.0,0,0,0,4.430095323,67.5328
0.0055,0.00025,0,0,0,4.430095323,68.4784
0.0055,0.0005,0,0,0,4.430095323,68.9112
0.0055,0.00075,0,0,0,4.430095323,69.4573
0.0055,0.001,0,0,0,4.430095323,70.0912
0.0055,0.00125,0,0,0,4.430095323,70.7786
0.0055,0.0015,0,0,0,4.430095323,71.4694
0.0055,0.00175,0,0,0,4.430095323,72.0922
0.0055,0.002,0,0,0,4.430095323,72.5455
0.0055,0.00225,0,0,0,4.430095323,72.8685
0.0055,0.0025,0,0,0,4.430095323,73.0018
0.0055,0.00275,0,0,0,4.430095323,72.9789
0.0055,0.003,0,0,0,4.430095323,72.791
0.0055,0.00325,0,0,0,4.430095323,72.5893
0.0055,0.0035,0,0,0,4.430095323,72.3503
0.0055,0.00375,0,0,0,4.430095323,72.1724
0.0055,0.004,0,0,0,4.430095323,72.0859
0.0055,0.00425,0,0,0,4.430095323,72.0873
0.0055,0.0045,0,0,0,4.430095323,72.2131
0.0055,0.00475,0,0,0,4.430095323,72.471
0.0055,0.005,0,0,0,4.430095323,72.8915
0.0055,0.00525,0,0,0,4.430095323,73.52
0.0055,0.0055,0,0,0,4.430095323,74.4127
0.0055,0.00575,0,0,0,4.430095323,75.6623
0.0055,0.006,0.037109375,0.0012,0,4.430095323,77.5087
0.0055,0.00625,0.032597656,0.0098,0,4.430095323,79.2099
0.0055,0.0065,0.038992188,0.0045,0,4.430095323,79.9441
0.0055,0.00675,0.009066406,0.0012,0,4.430095323,79.7857
0.0055,0.007,0.032476563,0.0045,0,4.430095323,78.9785
0.0055,0.00725,0,0,0,4.430095323,77.4011
0.0055,0.0075,0,0,0,4.430095323,75.6067
0.0055,0.00775,0,0,0,4.430095323,74.4387
0.00575,0.0,0,0,0,4.430095323,67.9486
0.00575,0.00025,0,0,0,4.430095323,68.7997
0.00575,0.0005,0,0,0,4.430095323,69.2938
0.00575,0.00075,0,0,0,4.430095323,69.9249
0.00575,0.001,0,0,0,4.430095323,70.6612
0.00575,0.00125,0,0,0,4.430095323,71.5069
0.00575,0.0015,0,0,0,4.430095323,72.4777
0.00575,0.00175,0,0,0,4.430095323,73.1976
0.00575,0.002,0,0,0,4.430095323,73.726
0.00575,0.00225,0,0,0,4.430095323,74.0259
0.00575,0.0025,0,0,0,4.430095323,74.1083
0.00575,0.00275,0,0,0,4.430095323,73.9542
0.00575,0.003,0,0,0,4.430095323,73.6104
0.00575,0.00325,0,0,0,4.430095323,73.111
0.00575,0.0035,0,0,0,4.430095323,72.7253
0.00575,0.00375,0,0,0,4.430095323,72.3796
0.00575,0.004,0,0,0,4.430095323,72.2021
0.00575,0.00425,0,0,0,4.430095323,72.1375
0.00575,0.0045,0,0,0,4.430095323,72.2107
0.00575,0.00475,0,0,0,4.430095323,72.4298
0.00575,0.005,0,0,0,4.430095323,72.8161
0.00575,0.00525,0,0,0,4.430095323,73.4148
0.00575,0.0055,0,0,0,4.430095323,74.2772
0.00575,0.00575,0,0,0,4.430095323,75.4951
0.00575,0.006,0.0328125,0.0034,0,4.430095323,77.3123
0.00575,0.00625,0.03059375,0.0078,0,4.430095323,78.9754
0.00575,0.0065,0.013320313,0.0082,0,4.430095323,79.6106
0.00575,0.00675,0.038367188,0.0045,0,4.430095323,79.4574
0.00575,0.007,0.035636719,0.0091,0,4.430095323,78.7939
0.00575,0.00725,0,0,0,4.430095323,77.2099
0.00575,0.0075,0,0,0,4.430095323,75.3615
0.00575,0.00775,0,0,0,4.430095323,74.1912
0.006,0.0,0,0,0,4.430095323,68.2332
0.006,0.00025,0,0,0,4.430095323,69.1311
0.006,0.0005,0,0,0,4.430095323,69.6823
0.006,0.00075,0,0,0,4.430095323,70.4058
0.006,0.001,0,0,0,4.430095323,71.2833
0.006,0.00125,0,0,0,4.430095323,72.3601
0.006,0.0015,0.036328125,0.0012,0,4.430095323,73.8416
0.006,0.00175,0.03046875,0.0034,0,4.430095323,74.9169
0.006,0.002,0.016988281,0.0034,0,4.430095323,75.4995
0.006,0.00225,0.004808594,0.0045,0,4.430095323,75.7075
0.006,0.0025,0.036503906,0.0012,0,4.430095323,75.7726
0.006,0.00275,0.035066406,0.0023,0,4.430095323,75.5228
0.006,0.003,0,0,0,4.430095323,74.76
0.006,0.00325,0,0,0,4.430095323,73.719
0.006,0.0035,0,0,0,4.430095323,73.0979
0.006,0.00375,0,0,0,4.430095323,72.5768
0.006,0.004,0,0,0,4.430095323,72.2964
0.006,0.00425,0,0,0,4.430095323,72.1531
0.006,0.0045,0,0,0,4.430095323,72.1543
0.006,0.00475,0,0,0,4.430095323,72.3143
0.006,0.005,0,0,0,4.430095323,72.6415
0.006,0.00525,0,0,0,4.430095323,73.1727
0.006,0.0055,0,0,0,4.430095323,73.9522
0.006,0.00575,0,0,0,4.430095323,75.0647
0.006,0.006,0.03203125,0.0054,0,4.430095323,76.7499
0.006,0.00625,0.029257813,0.0034,0,4.430095323,78.2513
0.006,0.0065,0.038554688,0.0012,0,4.430095323,78.8323
0.006,0.00675,0.030515625,0.0091,0,4.430095323,78.8684
0.006,0.007,0.033878906,0.0082,0,4.430095323,78.3055
0.006,0.00725,0,0,0,4.430095323,76.666
0.006,0.0075,0,0,0,4.430095323,74.8477
0.006,0.00775,0,0,0,4.430095323,73.7329
0.00625,0.0,0,0,0,4.430095323,68.4619
0.00625,0.00025,0,0,0,4.430095323,69.4172
0.00625,0.0005,0,0,0,4.430095323,70.0198
0.00625,0.00075,0,0,0,4.430095323,70.8319
0.00625,0.001,0,0,0,4.430095323,71.8464
0.00625,0.00125,0,0,0,4.430095323,73.1512
0.00625,0.0015,0.037890625,0.0045,0,4.430095323,75.1549
0.00625,0.00175,0.019921875,0.0087,0,4.430095323,76.5771
0.00625,0.002,0.03828125,0.0023,0,4.430095323,77.3193
0.00625,0.00225,0.03828125,0.0023,0,4.430095323,77.6031
0.00625,0.0025,0.0348125,0.0012,0,4.430095323,77.5262
0.00625,0.00275,0.036375,0.0045,0,4.430095323,76.981
0.00625,0.003,0,0,0,4.430095323,75.7792
0.00625,0.00325,0,0,0,4.430095323,74.2163
0.00625,0.0035,0,0,0,4.430095323,73.3889
0.00625,0.00375,0,0,0,4.430095323,72.7136
0.00625,0.004,0,0,0,4.430095323,72.3364
0.00625,0.00425,0,0,0,4.430095323,72.115
0.00625,0.0045,0,0,0,4.430095323,72.0392
0.00625,0.00475,0,0,0,4.430095323,72.1284
0.00625,0.005,0,0,0,4.430095323,72.378
0.00625,0.00525,0,0,0,4.430095323,72.8119
0.00625,0.0055,0,0,0,4.430095323,73.462
0.00625,0.00575,0,0,0,4.430095323,74.3948
0.00625,0.006,0.035546875,0.0023,0,4.430095323,75.8441
0.00625,0.00625,0.015386719,0.0045,0,4.430095323,77.0563
0.00625,0.0065,0.035625,0.0012,0,4.430095323,77.5901
0.00625,0.00675,0.026488281,0.0082,0,4.430095323,77.6826
0.00625,0.007,0.036492188,0.0012,0,4.430095323,77.1216
0.00625,0.00725,0,0,0,4.430095323,75.6641
0.00625,0.0075,0,0,0,4.430095323,74.0572
0.00625,0.00775,0,0,0,4.430095323,73.076
0.0065,0.0,0,0,0,4.430095323,68.532
0.0065,0.00025,0,0,0,4.430095323,69.6636
0.0065,0.0005,0,0,0,4.430095323,70.3008
0.0065,0.00075,0,0,0,4.430095323,71.1821
0.0065,0.001,0,0,0,4.430095323,72.3209
0.0065,0.00125,0,0,0,4.430095323,73.7932
0.0065,0.0015,0.026171875,0.0091,0,4.430095323,75.8988
0.0065,0.00175,0.016796875,0.0012,0,4.430095323,77.5705
0.0065,0.002,0.038710938,0.0043,0,4.430095323,78.56
0.0065,0.00225,0.033984375,0.0082,0,4.430095323,79.0774
0.0065,0.0025,0.033257813,0.0045,0,4.430095323,78.7123
0.0065,0.00275,0,0,0,4.430095323,77.542
0.0065,0.003,0,0,0,4.430095323,75.9958
0.0065,0.00325,0,0,0,4.430095323,74.4745
0.0065,0.0035,0,0,0,4.430095323,73.5234
0.0065,0.00375,0,0,0,4.430095323,72.7727
0.0065,0.004,0,0,0,4.430095323,72.3009
0.0065,0.00425,0,0,0,4.430095323,72.0034
0.0065,0.0045,0,0,0,4.430095323,71.8479
0.0065,0.00475,0,0,0,4.430095323,71.8548
0.0065,0.005,0,0,0,4.430095323,72.0065
0.0065,0.00525,0,0,0,4.430095323,72.3138
0.0065,0.0055,0,0,0,4.430095323,72.7863
0.0065,0.00575,0,0,0,4.430095323,73.4448
0.0065,0.006,0,0,0,4.430095323,74.3646
0.0065,0.00625,0,0,0,4.430095323,75.1006
0.0065,0.0065,0,0,0,4.430095323,75.4412
0.0065,0.00675,0,0,0,4.430095323,75.4802
0.0065,0.007,0,0,0,4.430095323,75.0061
0.0065,0.00725,0,0,0,4.430095323,74.0335
0.0065,0.0075,0,0,0,4.430095323,72.9416
0.0065,0.00775,0,0,0,4.430095323,72.1835
0.00675,0.0,0,0,0,4.430095323,68.778
0.00675,0.00025,0,0,0,4.430095323,69.7815
0.00675,0.0005,0,0,0,4.430095323,70.4622
0.00675,0.00075,0,0,0,4.430095323,71.394
0.00675,0.001,0,0,0,4.430095323,72.5815
0.00675,0.00125,0,0,0,4.430095323,74.1299
0.00675,0.0015,0.026953125,0.0082,0,4.430095323,76.4404
0.00675,0.00175,0.037109375,0.0012,0,4.430095323,78.1337
0.00675,0.002,0.034730469,0.0012,0,4.430095323,79.1754
0.00675,0.00225,0.032597656,0.0098,0,4.430095323,79.605
0.00675,0.0025,0.028609375,0.0012,0,4.430095323,79.0726
0.00675,0.00275,0,0,0,4.430095323,77.5363
0.00675,0.003,0,0,0,4.430095323,75.9119
0.00675,0.00325,0,0,0,4.430095323,74.4914
0.00675,0.0035,0,0,0,4.430095323,73.543
0.00675,0.00375,0,0,0,4.430095323,72.7037
0.00675,0.004,0,0,0,4.430095323,72.1971
0.00675,0.00425,0,0,0,4.430095323,71.8497
0.00675,0.0045,0,0,0,4.430095323,71.6258
0.00675,0.00475,0,0,0,4.430095323,71.5641
0.00675,0.005,0,0,0,4.430095323,71.6316
0.00675,0.00525,0,0,0,4.430095323,71.8263
0.00675,0.0055,0,0,0,4.430095323,72.1418
0.00675,0.00575,0,0,0.032,4.430095323,72.564
0.00675,0.006,0,0,0.032,4.430095323,73.0424
0.00675,0.00625,0,0,0.0289,4.430095323,73.4287
0.00675,0.0065,0,0,0.0289,4.430095323,73.6071
0.00675,0.00675,0,0,0.0289,4.430095323,73.5387
0.00675,0.007,0,0,0.0289,4.430095323,73.1873
0.00675,0.00725,0,0,0,4.430095323,72.5839
0.00675,0.0075,0,0,0,4.430095323,71.9084
0.00675,0.00775,0,0,0,4.430095323,71.3321
0.007,0.0,0,0,0,4.430095323,68.7488
0.007,0.00025,0,0,0,4.430095323,69.8362
0.007,0.0005,0,0,0,4.430095323,70.5203
0.007,0.00075,0,0,0,4.430095323,71.4698
0.007,0.001,0,0,0,4.430095323,72.6898
0.007,0.00125,0,0,0,4.430095323,74.2787
0.007,0.0015,0.037109375,0.0012,0,4.430095323,76.6193
0.007,0.00175,0.032597656,0.0098,0,4.430095323,78.482
0.007,0.002,0.038992188,0.0045,0,4.430095323,79.4928
0.007,0.00225,0.009066406,0.0012,0,4.430095323,79.6072
0.007,0.0025,0.032476563,0.0045,0,4.430095323,78.987
0.007,0.00275,0,0,0,4.430095323,77.4896
0.007,0.003,0,0,0,4.430095323,75.7987
0.007,0.00325,0,0,0,4.430095323,74.3906
0.007,0.0035,0,0,0,4.430095323,73.4188
0.007,0.00375,0,0,0,4.430095323,72.5668
0.007,0.004,0,0,0,4.430095323,72.0216
0.007,0.00425,0,0,0,4.430095323,71.6263
0.007,0.0045,0,0,0,4.430095323,71.3546
0.007,0.00475,0,0,0,4.430095323,71.2271
0.007,0.005,0,0,0,4.430095323,71.215
0.007,0.00525,0,0,0,4.430095323,71.3039
0.007,0.0055,0,0,0,4.430095323,71.4795
0.007,0.00575,0,0,0.031,4.430095323,71.7153
0.007,0.006,0,0,0.031,4.430095323,71.9628
0.007,0.00625,0,0,0.0287,4.430095323,72.1479
0.007,0.0065,0,0,0.0287,4.430095323,72.2043
0.007,0.00675,0,0,0.0287,4.430095323,72.0929
0.007,0.007,0,0,0.0287,4.430095323,71.8181
0.007,0.00725,0,0,0,4.430095323,71.3889
0.007,0.0075,0,0,0,4.430095323,70.9104
0.007,0.00775,0,0,0,4.430095323,70.4803
0.00725,0.0,0,0,0,4.430095323,68.7929
0.00725,0.00025,0,0,0,4.430095323,69.7805
0.00725,0.0005,0,0,0,4.430095323,70.4788
0.00725,0.00075,0,0,0,4.430095323,71.4227
0.00725,0.001,0,0,0,4.430095323,72.622
0.00725,0.00125,0,0,0,4.430095323,74.1874
0.00725,0.0015,0.0328125,0.0034,0,4.430095323,76.5609
0.00725,0.00175,0.03059375,0.0078,0,4.430095323,78.3474
0.00725,0.002,0.013320313,0.0082,0,4.430095323,79.2418
0.00725,0.00225,0.038367188,0.0045,0,4.430095323,79.3442
0.00725,0.0025,0.035636719,0.0091,0,4.430095323,78.8364
0.00725,0.00275,0,0,0,4.430095323,77.3132
0.00725,0.003,0,0,0,4.430095323,75.5794
0.00725,0.00325,0,0,0,4.430095323,74.1568
0.00725,0.0035,0,0,0,4.430095323,73.1972
0.00725,0.00375,0,0,0,4.430095323,72.3224
0.00725,0.004,0,0,0,4.430095323,71.7714
0.00725,0.00425,0,0,0,4.430095323,71.3546
0.00725,0.0045,0,0,0,4.430095323,71.03
0.00725,0.00475,0,0,0,4.430095323,70.8491
0.00725,0.005,0,0,0,4.430095323,70.7667
0.00725,0.00525,0,0,0,4.430095323,70.7641
0.00725,0.0055,0,0,0,4.430095323,70.825
0.00725,0.00575,0,0,0.028,4.430095323,70.9229
0.00725,0.006,0,0,0.028,4.430095323,71.0214
0.00725,0.00625,0,0,0.0298,4.430095323,71.0767
0.00725,0.0065,0,0,0.0298,4.430095323,71.0497
0.00725,0.00675,0,0,0.0298,4.430095323,70.9168
0.00725,0.007,0,0,0.0298,4.430095323,70.6821
0.00725,0.00725,0,0,0,4.430095323,70.3468
0.00725,0.0075,0,0,0,4.430095323,69.9798
0.00725,0.00775,0,0,0,4.430095323,69.6345
0.0075,0.0,0,0,0,4.430095323,68.6327
0.0075,0.00025,0,0,0,4.430095323,69.6456
0.0075,0.0005,0,0,0,4.430095323,70.3177
0.0075,0.00075,0,0,0,4.430095323,71.2271
0.0075,0.001,0,0,0,4.430095323,72.3734
0.0075,0.00125,0,0,0,4.430095323,73.8575
0.0075,0.0015,0.03203125,0.0054,0,4.430095323,76.0936
0.0075,0.00175,0.029257813,0.0034,0,4.430095323,77.7474
0.0075,0.002,0.038554688,0.0012,0,4.430095323,78.5974
0.0075,0.00225,0.030515625,0.0091,0,4.430095323,78.8788
0.0075,0.0025,0.033878906,0.0082,0,4.430095323,78.4669
0.0075,0.00275,0,0,0,4.430095323,76.8852
0.0075,0.003,0,0,0,4.430095323,75.1605
0.0075,0.00325,0,0,0,4.430095323,73.7853
0.0075,0.0035,0,0,0,4.430095323,72.8668
0.0075,0.00375,0,0,0,4.430095323,72.0171
0.0075,0.004,0,0,0,4.430095323,71.4627
0.0075,0.00425,0,0,0,4.430095323,71.0349
0.0075,0.0045,0,0,0,4.430095323,70.6805
0.0075,0.00475,0,0,0,4.430095323,70.4585
0.0075,0.005,0,0,0,4.430095323,70.3196
0.0075,0.00525,0,0,0,4.430095323,70.2465
0.0075,0.0055,0,0,0,4.430095323,70.2226
0.0075,0.00575,0,0,0.0278,4.430095323,70.2249
0.0075,0.006,0,0,0.0278,4.430095323,70.2266
0.0075,0.00625,0,0,0.0278,4.430095323,70.199
0.0075,0.0065,0,0,0.0278,4.430095323,70.1176
0.0075,0.00675,0,0,0.0278,4.430095323,69.9703
0.0075,0.007,0,0,0.0278,4.430095323,69.7499
0.0075,0.00725,0,0,0,4.430095323,69.4694
0.0075,0.0075,0,0,0,4.430095323,69.1652
0.0075,0.00775,0,0,0,4.430095323,68.8729
0.00775,0.0,0,0,0,4.430095323,68.4322
0.00775,0.00025,0,0,0,4.430095323,69.4334
0.00775,0.0005,0,0,0,4.430095323,70.0746
0.00775,0.00075,0,0,0,4.430095323,70.9285
0.00775,0.001,0,0,0,4.430095323,71.9845
0.00775,0.00125,0,0,0,4.430095323,73.3232
0.00775,0.0015,0.035546875,0.0023,0,4.430095323,75.3311
0.00775,0.00175,0.015386719,0.0045,0,4.430095323,76.7344
0.00775,0.002,0.035625,0.0012,0,4.430095323,77.5458
0.00775,0.00225,0.026488281,0.0082,0,4.430095323,77.8876
0.00775,0.0025,0.036492188,0.0012,0,4.430095323,77.4739
0.00775,0.00275,0,0,0,4.430095323,76.0715
0.00775,0.003,0,0,0,4.430095323,74.5384
0.00775,0.00325,0,0,0,4.430095323,73.3041
0.00775,0.0035,0,0,0,4.430095323,72.4611
0.00775,0.00375,0,0,0,4.430095323,71.6612
0.00775,0.004,0,0,0,4.430095323,71.1247
0.00775,0.00425,0,0,0,4.430095323,70.6983
0.00775,0.0045,0,0,0,4.430095323,70.3291
0.00775,0.00475,0,0,0,4.430095323,70.0802
0.00775,0.005,0,0,0,4.430095323,69.9032
0.00775,0.00525,0,0,0,4.430095323,69.7808
0.00775,0.0055,0,0,0,4.430095323,69.6988
0.00775,0.00575,0,0,0.0312,4.430095323,69.6379
0.00775,0.006,0,0,0.0312,4.430095323,69.5777
0.00775,0.00625,0,0,0.0312,4.430095323,69.4978
0.00775,0.0065,0,0,0.0312,4.430095323,69.3815
0.00775,0.00675,0,0,0.0312,4.430095323,69.2214
0.00775,0.007,0,0,0.0312,4.430095323,69.0103
0.00775,0.00725,0,0,0,4.430095323,68.7569
0.00775,0.0075,0,0,0,4.430095323,68.4877
0.00775,0.00775,0,0,0,4.430095323,68.2281
0.008,0.0,0,0,0,4.430095323,68.1778
0.008,0.00025,0,0,0,4.430095323,69.1716
0.008,0.0005,0,0,0,4.430095323,69.7769
0.008,0.00075,0,0,0,4.430095323,70.5656
0.008,0.001,0,0,0,4.430095323,71.5108
0.008,0.00125,0,0,0,4.430095323,72.6494
0.008,0.0015,0,0,0,4.430095323,74.1717
0.008,0.00175,0,0,0,4.430095323,75.2155
0.008,0.002,0,0,0,4.430095323,75.8757
0.008,0.00225,0,0,0,4.430095323,76.165
0.008,0.0025,0,0,0,4.430095323,75.8491
0.008,0.00275,0,0,0,4.430095323,74.87
0.008,0.003,0,0,0,4.430095323,73.7744
0.008,0.00325,0,0,0,4.430095323,72.759
0.008,0.0035,0,0,0,4.430095323,72.0187
0.008,0.00375,0,0,0,4.430095323,71.2856
0.008,0.004,0,0,0,4.430095323,70.7774
0.008,0.00425,0,0,0,4.430095323,70.3619
0.008,0.0045,0,0,0,4.430095323,69.9893
0.008,0.00475,0,0,0,4.430095323,69.7255
0.008,0.005,0,0,0,4.430095323,69.5243
0.008,0.00525,0,0,0,4.430095323,69.3694
0.008,0.0055,0,0,0,4.430095323,69.2491
0.008,0.00575,0,0,0.0321,4.430095323,69.1472
0.008,0.006,0,0,0.0321,4.430095323,69.0474
0.008,0.00625,0,0,0.0321,4.430095323,68.9342
0.008,0.0065,0,0,0.0321,4.430095323,68.7952
0.008,0.00675,0,0,0.0321,4.430095323,68.6257
0.008,0.007,0,0,0.0321,4.430095323,68.4183
0.008,0.00725,0,0,0,4.430095323,68.1793
0.008,0.0075,0,0,0,4.430095323,67.9296
0.008,0.00775,0,0,0,4.430095323,67.6889
0.00825,0.0,0,0,0,4.430095323,67.9322
0.00825,0.00025,0,0,0,4.430095323,68.8818
0.00825,0.0005,0,0,0,4.430095323,69.4674
0.00825,0.00075,0,0,0,4.430095323,70.2019
0.00825,0.001,0,0,0,4.430095323,71.0413
0.00825,0.00125,0,0,0,4.430095323,71.9963
0.00825,0.0015,0,0,0,4.430095323,73.0849
0.00825,0.00175,0,0,0,4.430095323,73.8254
0.00825,0.002,0,0,0,4.430095323,74.3626
0.00825,0.00225,0,0,0,4.430095323,74.537
0.00825,0.0025,0,0,0,4.430095323,74.3289
0.00825,0.00275,0,0,0,4.430095323,73.7309
0.00825,0.003,0,0,0,4.430095323,73.0685
0.00825,0.00325,0,0,0,4.430095323,72.2327
0.00825,0.0035,0,0,0,4.430095323,71.6101
0.00825,0.00375,0,0,0,4.430095323,70.9326
0.00825,0.004,0,0,0,4.430095323,70.4527
0.00825,0.00425,0,0,0,4.430095323,70.059
0.00825,0.0045,0,0,0,4.430095323,69.6823
0.00825,0.00475,0,0,0,4.430095323,69.4152
0.00825,0.005,0,0,0,4.430095323,69.2006
0.00825,0.00525,0,0,0,4.430095323,69.027
0.00825,0.0055,0,0,0,4.430095323,68.884
0.00825,0.00575,0,0,0.0322,4.430095323,68.7577
0.00825,0.006,0,0,0.0322,4.430095323,68.6344
0.00825,0.00625,0,0,0.0289,4.430095323,68.5015
0.00825,0.0065,0,0,0.0289,4.430095323,68.3488
0.00825,0.00675,0,0,0.0289,4.430095323,68.1758
0.00825,0.007,0,0,0.0289,4.430095323,67.9653
0.00825,0.00725,0,0,0,4.430095323,67.7342
0.00825,0.0075,0,0,0,4.430095323,67.4943
0.00825,0.00775,0,0,0,4.430095323,67.2544

